On the independence ratio of distance graphs

A distance graph is an undirected graph on the integers where two integers are adjacent if their difference is in a prescribed distance set. The independence ratio of a distance graph $G$ is the maximum density of an independent set in $G$. Lih, Liu, and Zhu [Star extremal circulant graphs, SIAM J. Discrete Math. 12 (1999) 491--499] showed that the independence ratio is equal to the inverse of the fractional chromatic number, thus relating the concept to the well studied question of finding the chromatic number of distance graphs. We prove that the independence ratio of a distance graph is achieved by a periodic set, and we present a framework for discharging arguments to demonstrate upper bounds on the independence ratio. With these tools, we determine the exact independence ratio for several infinite families of distance sets of size three, determine asymptotic values for others, and present several conjectures.

==> figures/allstats.txt <==
T MIN DALPHA_INT_S_01_02_03 0.2500000000 #   1 /   4 
T MAX DALPHA_CYC_S_01_02_03 0.2500000000 #   1 /   4 
T MIN DALPHA_INT_S_01_02_04 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_04 0.3333333333 #   2 /   6 
T MIN DALPHA_INT_S_01_02_13 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_13 0.3333333333 #   5 /  15 
T MIN DALPHA_INT_S_01_03_27 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_27 0.5000000000 #  14 /  28 
T MIN DALPHA_INT_S_01_24_30 0.4444444444 #  24 /  54 
T MAX DALPHA_CYC_S_01_24_30 0.4444444444 #  24 /  54 
T MIN DALPHA_INT_S_01_25_31 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_25_31 0.5000000000 #  16 /  32 
T MIN DALPHA_INT_S_01_26_32 0.4482758621 #  26 /  58 
T MAX DALPHA_CYC_S_01_26_32 0.4482758621 #  26 /  58 
T MIN DALPHA_INT_S_01_27_33 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_27_33 0.5000000000 #  17 /  34 
T MIN DALPHA_INT_S_01_28_34 0.4516129032 #  28 /  62 
T MAX DALPHA_CYC_S_01_28_34 0.4516129032 #  28 /  62 
T MIN DALPHA_INT_S_01_29_35 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_29_35 0.5000000000 #  18 /  36 
T MIN DALPHA_INT_S_01_30_36 0.4545454545 #  30 /  66 
T MAX DALPHA_CYC_S_01_30_36 0.4545454545 #  30 /  66 
T MIN DALPHA_INT_S_01_31_37 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_31_37 0.5000000000 #  19 /  38 
T MIN DALPHA_INT_S_01_32_38 0.4571428571 #  32 /  70 
T MAX DALPHA_CYC_S_01_32_38 0.4571428571 #  32 /  70 
T MIN DALPHA_INT_S_01_33_39 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_33_39 0.5000000000 #  20 /  40 
T MIN DALPHA_INT_S_01_03_28 0.4516129032 #  14 /  31 
T MAX DALPHA_CYC_S_01_03_28 0.4516129032 #  14 /  31 
T MIN DALPHA_INT_S_01_34_40 0.4594594595 #  34 /  74 
T MAX DALPHA_CYC_S_01_34_40 0.4594594595 #  34 /  74 
T MIN DALPHA_INT_S_01_35_41 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_35_41 0.5000000000 #  21 /  42 
T MIN DALPHA_INT_S_01_36_42 0.4615384615 #  36 /  78 
T MAX DALPHA_CYC_S_01_36_42 0.4615384615 #  36 /  78 
T MIN DALPHA_INT_S_01_37_43 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_37_43 0.5000000000 #  22 /  44 
T MIN DALPHA_INT_S_01_38_44 0.4634146341 #  38 /  82 
T MAX DALPHA_CYC_S_01_38_44 0.4634146341 #  38 /  82 
T MIN DALPHA_INT_S_01_39_45 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_39_45 0.5000000000 #  23 /  46 
T MIN DALPHA_INT_S_01_40_46 0.4651162791 #  40 /  86 
T MAX DALPHA_CYC_S_01_40_46 0.4651162791 #  40 /  86 
T MIN DALPHA_INT_S_01_41_47 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_41_47 0.5000000000 #  24 /  48 
T MIN DALPHA_INT_S_01_42_48 0.4666666667 #  42 /  90 
T MAX DALPHA_CYC_S_01_42_48 0.4666666667 #  42 /  90 
T MIN DALPHA_INT_S_01_43_49 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_43_49 0.5000000000 #  25 /  50 
T MIN DALPHA_INT_S_01_03_29 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_29 0.5000000000 #  15 /  30 
T MIN DALPHA_INT_S_01_44_50 0.4680851064 #  44 /  94 
T MAX DALPHA_CYC_S_01_44_50 0.4680851064 #  44 /  94 
T MIN DALPHA_INT_S_01_45_51 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_45_51 0.5000000000 #  26 /  52 
T MIN DALPHA_INT_S_01_46_52 0.4693877551 #  46 /  98 
T MAX DALPHA_CYC_S_01_46_52 0.4693877551 #  46 /  98 
T MIN DALPHA_INT_S_01_47_53 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_47_53 0.5000000000 #  27 /  54 
T MIN DALPHA_INT_S_01_48_54 0.4705882353 #  48 / 102 
T MAX DALPHA_CYC_S_01_48_54 0.4705882353 #  48 / 102 
T MIN DALPHA_INT_S_01_49_55 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_49_55 0.5000000000 #  28 /  56 
T MIN DALPHA_INT_S_01_50_56 0.4761904762 #  50 / 105 
T MAX DALPHA_CYC_S_01_50_56 0.4615384615 #  48 / 104 
T MIN DALPHA_INT_S_01_51_57 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_51_57 0.5000000000 #  29 /  58 
T MIN DALPHA_INT_S_01_52_58 0.4905660377 #  26 /  53 
T MAX DALPHA_CYC_S_01_52_58 0.4406779661 #  26 /  59 
T MIN DALPHA_INT_S_01_53_59 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_53_59 0.5000000000 #  30 /  60 
T MIN DALPHA_INT_S_01_03_30 0.4545454545 #  15 /  33 
T MAX DALPHA_CYC_S_01_03_30 0.4545454545 #  15 /  33 
T MIN DALPHA_INT_S_01_54_60 0.4909090909 #  27 /  55 
T MAX DALPHA_CYC_S_01_54_60 0.4426229508 #  27 /  61 
T MIN DALPHA_INT_S_01_55_61 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_55_61 0.5000000000 #  31 /  62 
T MIN DALPHA_INT_S_01_56_62 0.4912280702 #  28 /  57 
T MAX DALPHA_CYC_S_01_56_62 0.4444444444 #  28 /  63 
T MIN DALPHA_INT_S_01_57_63 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_57_63 0.5000000000 #  32 /  64 
T MIN DALPHA_INT_S_01_58_64 0.4915254237 #  29 /  59 
T MAX DALPHA_CYC_S_01_58_64 0.4461538462 #  29 /  65 
T MIN DALPHA_INT_S_01_59_65 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_59_65 0.5000000000 #  33 /  66 
T MIN DALPHA_INT_S_01_60_66 0.4918032787 #  30 /  61 
T MAX DALPHA_CYC_S_01_60_66 0.4477611940 #  30 /  67 
T MIN DALPHA_INT_S_01_61_67 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_61_67 0.5000000000 #  34 /  68 
T MIN DALPHA_INT_S_01_62_68 0.4920634921 #  31 /  63 
T MAX DALPHA_CYC_S_01_62_68 0.4492753623 #  31 /  69 
T MIN DALPHA_INT_S_01_63_69 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_63_69 0.5000000000 #  35 /  70 
T MIN DALPHA_INT_S_01_03_31 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_31 0.5000000000 #  16 /  32 
T MIN DALPHA_INT_S_01_64_70 0.4923076923 #  32 /  65 
T MAX DALPHA_CYC_S_01_64_70 0.4507042254 #  32 /  71 
T MIN DALPHA_INT_S_01_65_71 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_65_71 0.5000000000 #  36 /  72 
T MIN DALPHA_INT_S_01_66_72 0.4925373134 #  33 /  67 
T MAX DALPHA_CYC_S_01_66_72 0.4520547945 #  33 /  73 
T MIN DALPHA_INT_S_01_67_73 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_67_73 0.5000000000 #  37 /  74 
T MIN DALPHA_INT_S_01_68_74 0.4927536232 #  34 /  69 
T MAX DALPHA_CYC_S_01_68_74 0.4533333333 #  34 /  75 
T MIN DALPHA_INT_S_01_69_75 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_69_75 0.5000000000 #  38 /  76 
T MIN DALPHA_INT_S_01_70_76 0.4929577465 #  35 /  71 
T MAX DALPHA_CYC_S_01_70_76 0.4545454545 #  35 /  77 
T MIN DALPHA_INT_S_01_71_77 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_71_77 0.5000000000 #  39 /  78 
T MIN DALPHA_INT_S_01_72_78 0.4931506849 #  36 /  73 
T MAX DALPHA_CYC_S_01_72_78 0.4556962025 #  36 /  79 
T MIN DALPHA_INT_S_01_73_79 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_73_79 0.5000000000 #  40 /  80 
T MIN DALPHA_INT_S_01_03_32 0.4571428571 #  16 /  35 
T MAX DALPHA_CYC_S_01_03_32 0.4571428571 #  16 /  35 
T MIN DALPHA_INT_S_01_74_80 0.4933333333 #  37 /  75 
T MAX DALPHA_CYC_S_01_74_80 0.4567901235 #  37 /  81 
T MIN DALPHA_INT_S_01_75_81 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_75_81 0.5000000000 #  41 /  82 
T MIN DALPHA_INT_S_01_76_82 0.4935064935 #  38 /  77 
T MAX DALPHA_CYC_S_01_76_82 0.4578313253 #  38 /  83 
T MIN DALPHA_INT_S_01_77_83 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_77_83 0.5000000000 #  42 /  84 
T MIN DALPHA_INT_S_01_78_84 0.4936708861 #  39 /  79 
T MAX DALPHA_CYC_S_01_78_84 0.4588235294 #  39 /  85 
T MIN DALPHA_INT_S_01_79_85 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_79_85 0.5000000000 #  43 /  86 
T MIN DALPHA_INT_S_01_02_09 0.3000000000 #   3 /  10 
T MAX DALPHA_CYC_S_01_02_09 0.3000000000 #   3 /  10 
T MIN DALPHA_INT_S_01_03_10 0.3846153846 #   5 /  13 
T MAX DALPHA_CYC_S_01_03_10 0.3846153846 #   5 /  13 
T MIN DALPHA_INT_S_01_04_11 0.4000000000 #   2 /   5 
T MAX DALPHA_CYC_S_01_04_11 0.4000000000 #   6 /  15 
T MIN DALPHA_INT_S_01_05_12 0.3529411765 #   6 /  17 
T MAX DALPHA_CYC_S_01_05_12 0.3529411765 #   6 /  17 
T MIN DALPHA_INT_S_01_03_33 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_33 0.5000000000 #  17 /  34 
T MIN DALPHA_INT_S_01_06_13 0.4285714286 #   3 /   7 
T MAX DALPHA_CYC_S_01_06_13 0.4285714286 #   6 /  14 
T MIN DALPHA_INT_S_01_07_14 0.3333333333 #   7 /  21 
T MAX DALPHA_CYC_S_01_07_14 0.3333333333 #   5 /  15 
T MIN DALPHA_INT_S_01_08_15 0.4375000000 #   7 /  16 
T MAX DALPHA_CYC_S_01_08_15 0.4375000000 #   7 /  16 
T MIN DALPHA_INT_S_01_09_16 0.4000000000 #   8 /  20 
T MAX DALPHA_CYC_S_01_09_16 0.4000000000 #   8 /  20 
T MIN DALPHA_INT_S_01_10_17 0.4444444444 #   8 /  18 
T MAX DALPHA_CYC_S_01_10_17 0.4444444444 #   8 /  18 
T MIN DALPHA_INT_S_01_11_18 0.4166666667 #  10 /  24 
T MAX DALPHA_CYC_S_01_11_18 0.4166666667 #  10 /  24 
T MIN DALPHA_INT_S_01_12_19 0.4193548387 #  13 /  31 
T MAX DALPHA_CYC_S_01_12_19 0.4193548387 #  13 /  31 
T MIN DALPHA_INT_S_01_13_20 0.4285714286 #  12 /  28 
T MAX DALPHA_CYC_S_01_13_20 0.4285714286 #   9 /  21 
T MIN DALPHA_INT_S_01_14_21 0.4000000000 #  14 /  35 
T MAX DALPHA_CYC_S_01_14_21 0.4000000000 #  10 /  25 
T MIN DALPHA_INT_S_01_15_22 0.4347826087 #  20 /  46 
T MAX DALPHA_CYC_S_01_15_22 0.4347826087 #  10 /  23 
T MIN DALPHA_INT_S_01_03_34 0.4594594595 #  17 /  37 
T MAX DALPHA_CYC_S_01_03_34 0.4594594595 #  17 /  37 
T MIN DALPHA_INT_S_01_16_23 0.4117647059 #  21 /  51 
T MAX DALPHA_CYC_S_01_16_23 0.4117647059 #  14 /  34 
T MIN DALPHA_INT_S_01_17_24 0.4400000000 #  22 /  50 
T MAX DALPHA_CYC_S_01_17_24 0.4400000000 #  11 /  25 
T MIN DALPHA_INT_S_01_18_25 0.4210526316 #  16 /  38 
T MAX DALPHA_CYC_S_01_18_25 0.4210526316 #  16 /  38 
T MIN DALPHA_INT_S_01_19_26 0.4444444444 #  16 /  36 
T MAX DALPHA_CYC_S_01_19_26 0.4444444444 #  12 /  27 
T MIN DALPHA_INT_S_01_20_27 0.4285714286 #  18 /  42 
T MAX DALPHA_CYC_S_01_20_27 0.4285714286 #  12 /  28 
T MIN DALPHA_INT_S_01_21_28 0.4285714286 #  21 /  49 
T MAX DALPHA_CYC_S_01_21_28 0.4285714286 #  21 /  49 
T MIN DALPHA_INT_S_01_22_29 0.4333333333 #  26 /  60 
T MAX DALPHA_CYC_S_01_22_29 0.4333333333 #  13 /  30 
T MIN DALPHA_INT_S_01_23_30 0.4142857143 #  58 / 140 
T MAX DALPHA_CYC_S_01_23_30 0.4166666667 #  15 /  36 
T MIN DALPHA_INT_S_01_24_31 0.4375000000 #  28 /  64 
T MAX DALPHA_CYC_S_01_24_31 0.4375000000 #  14 /  32 
T MIN DALPHA_INT_S_01_25_32 0.4230769231 #  33 /  78 
T MAX DALPHA_CYC_S_01_25_32 0.4230769231 #  22 /  52 
T MIN DALPHA_INT_S_01_03_35 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_35 0.5000000000 #  18 /  36 
T MIN DALPHA_INT_S_01_26_33 0.4411764706 #  30 /  68 
T MAX DALPHA_CYC_S_01_26_33 0.4411764706 #  15 /  34 
T MIN DALPHA_INT_S_01_27_34 0.4285714286 #  24 /  56 
T MAX DALPHA_CYC_S_01_27_34 0.4285714286 #  15 /  35 
T MIN DALPHA_INT_S_01_28_35 0.4444444444 #  24 /  54 
T MAX DALPHA_CYC_S_01_28_35 0.4444444444 #  16 /  36 
T MIN DALPHA_INT_S_01_29_36 0.4324324324 #  32 /  74 
T MAX DALPHA_CYC_S_01_29_36 0.4324324324 #  16 /  37 
T MIN DALPHA_INT_S_01_30_37 0.4328358209 #  29 /  67 
T MAX DALPHA_CYC_S_01_30_37 0.4328358209 #  29 /  67 
T MIN DALPHA_INT_S_01_31_38 0.4358974359 #  34 /  78 
T MAX DALPHA_CYC_S_01_31_38 0.4358974359 #  17 /  39 
T MIN DALPHA_INT_S_01_32_39 0.4246575342 #  31 /  73 
T MAX DALPHA_CYC_S_01_32_39 0.4242424242 #  28 /  66 
T MIN DALPHA_INT_S_01_33_40 0.4390243902 #  36 /  82 
T MAX DALPHA_CYC_S_01_33_40 0.4390243902 #  18 /  41 
T MIN DALPHA_INT_S_01_34_41 0.4285714286 #  33 /  77 
T MAX DALPHA_CYC_S_01_34_41 0.4285714286 #  18 /  42 
T MIN DALPHA_INT_S_01_35_42 0.4418604651 #  38 /  86 
T MAX DALPHA_CYC_S_01_35_42 0.4418604651 #  19 /  43 
T MIN DALPHA_INT_S_01_03_36 0.4615384615 #  18 /  39 
T MAX DALPHA_CYC_S_01_03_36 0.4615384615 #  18 /  39 
T MIN DALPHA_INT_S_01_36_43 0.4318181818 #  38 /  88 
T MAX DALPHA_CYC_S_01_36_43 0.4318181818 #  19 /  44 
T MIN DALPHA_INT_S_01_37_44 0.4444444444 #  32 /  72 
T MAX DALPHA_CYC_S_01_37_44 0.4444444444 #  20 /  45 
T MIN DALPHA_INT_S_01_38_45 0.4347826087 #  40 /  92 
T MAX DALPHA_CYC_S_01_38_45 0.4347826087 #  20 /  46 
T MIN DALPHA_INT_S_01_39_46 0.4352941176 #  37 /  85 
T MAX DALPHA_CYC_S_01_39_46 0.4352941176 #  37 /  85 
T MIN DALPHA_INT_S_01_40_47 0.4375000000 #  42 /  96 
T MAX DALPHA_CYC_S_01_40_47 0.4375000000 #  21 /  48 
T MIN DALPHA_INT_S_01_41_48 0.4285714286 #  39 /  91 
T MAX DALPHA_CYC_S_01_41_48 0.4285714286 #  21 /  49 
T MIN DALPHA_INT_S_01_42_49 0.4400000000 #  44 / 100 
T MAX DALPHA_CYC_S_01_42_49 0.4400000000 #  22 /  50 
T MIN DALPHA_INT_S_01_43_50 0.4315789474 #  41 /  95 
T MAX DALPHA_CYC_S_01_43_50 0.4313725490 #  22 /  51 
T MIN DALPHA_INT_S_01_44_51 0.4431818182 #  39 /  88 
T MAX DALPHA_CYC_S_01_44_51 0.4423076923 #  23 /  52 
T MIN DALPHA_INT_S_01_45_52 0.4347826087 #  40 /  92 
T MAX DALPHA_CYC_S_01_45_52 0.4339622642 #  23 /  53 
T MIN DALPHA_INT_S_01_02_14 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_14 0.3333333333 #   5 /  15 
T MIN DALPHA_INT_S_01_03_37 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_37 0.5000000000 #  19 /  38 
T MIN DALPHA_INT_S_01_46_53 0.4444444444 #  40 /  90 
T MAX DALPHA_CYC_S_01_46_53 0.4444444444 #  24 /  54 
T MIN DALPHA_INT_S_01_47_54 0.4375000000 #  42 /  96 
T MAX DALPHA_CYC_S_01_47_54 0.4363636364 #  24 /  55 
T MIN DALPHA_INT_S_01_48_55 0.4411764706 #  45 / 102 
T MAX DALPHA_CYC_S_01_48_55 0.4285714286 #  24 /  56 
T MIN DALPHA_INT_S_01_49_56 0.4400000000 #  44 / 100 
T MAX DALPHA_CYC_S_01_49_56 0.4385964912 #  25 /  57 
T MIN DALPHA_INT_S_01_50_57 0.4468085106 #  42 /  94 
T MAX DALPHA_CYC_S_01_50_57 0.4310344828 #  25 /  58 
T MIN DALPHA_INT_S_01_51_58 0.4432989691 #  43 /  97 
T MAX DALPHA_CYC_S_01_51_58 0.4406779661 #  26 /  59 
T MIN DALPHA_INT_S_01_52_59 0.4476190476 #  47 / 105 
T MAX DALPHA_CYC_S_01_52_59 0.4333333333 #  26 /  60 
T MIN DALPHA_INT_S_01_53_60 0.4444444444 #  44 /  99 
T MAX DALPHA_CYC_S_01_53_60 0.4426229508 #  27 /  61 
T MIN DALPHA_INT_S_01_54_61 0.4485981308 #  48 / 107 
T MAX DALPHA_CYC_S_01_54_61 0.4354838710 #  27 /  62 
T MIN DALPHA_INT_S_01_55_62 0.4444444444 #  48 / 108 
T MAX DALPHA_CYC_S_01_55_62 0.4444444444 #  28 /  63 
T MIN DALPHA_INT_S_01_03_38 0.4634146341 #  19 /  41 
T MAX DALPHA_CYC_S_01_03_38 0.4634146341 #  19 /  41 
T MIN DALPHA_INT_S_01_59_66 0.4464285714 #  50 / 112 
T MAX DALPHA_CYC_S_01_59_66 0.4328358209 #  29 /  67 
T MIN DALPHA_INT_S_01_60_67 0.4519230769 #  47 / 104 
T MAX DALPHA_CYC_S_01_60_67 0.4411764706 #  30 /  68 
T MIN DALPHA_INT_S_01_61_68 0.4583333333 #  44 /  96 
T MAX DALPHA_CYC_S_01_61_68 0.4347826087 #  30 /  69 
T MIN DALPHA_INT_S_01_62_69 0.4482758621 #  52 / 116 
T MAX DALPHA_CYC_S_01_62_69 0.4428571429 #  31 /  70 
T MIN DALPHA_INT_S_01_63_70 0.4591836735 #  45 /  98 
T MAX DALPHA_CYC_S_01_63_70 0.4366197183 #  31 /  71 
T MIN DALPHA_INT_S_01_64_71 0.4537037037 #  49 / 108 
T MAX DALPHA_CYC_S_01_64_71 0.4444444444 #  32 /  72 
T MIN DALPHA_INT_S_01_65_72 0.4600000000 #  46 / 100 
T MAX DALPHA_CYC_S_01_65_72 0.4383561644 #  32 /  73 
T MIN DALPHA_INT_S_01_03_39 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_39 0.5000000000 #  20 /  40 
T MIN DALPHA_INT_S_01_66_73 0.4563106796 #  47 / 103 
T MAX DALPHA_CYC_S_01_66_73 0.4324324324 #  32 /  74 
T MIN DALPHA_INT_S_01_67_74 0.4607843137 #  47 / 102 
T MAX DALPHA_CYC_S_01_67_74 0.4400000000 #  33 /  75 
T MIN DALPHA_INT_S_01_68_75 0.4680851064 #  44 /  94 
T MAX DALPHA_CYC_S_01_68_75 0.4342105263 #  33 /  76 
T MIN DALPHA_INT_S_01_69_76 0.4615384615 #  48 / 104 
T MAX DALPHA_CYC_S_01_69_76 0.4415584416 #  34 /  77 
T MIN DALPHA_INT_S_01_70_77 0.4687500000 #  45 /  96 
T MAX DALPHA_CYC_S_01_70_77 0.4358974359 #  34 /  78 
T MIN DALPHA_INT_S_01_71_78 0.4622641509 #  49 / 106 
T MAX DALPHA_CYC_S_01_71_78 0.4430379747 #  35 /  79 
T MIN DALPHA_INT_S_01_03_40 0.4651162791 #  20 /  43 
T MAX DALPHA_CYC_S_01_03_40 0.4651162791 #  20 /  43 
T MIN DALPHA_INT_S_01_76_83 0.4705882353 #  48 / 102 
T MAX DALPHA_CYC_S_01_76_83 0.4404761905 #  37 /  84 
T MIN DALPHA_INT_S_01_77_84 0.4666666667 #  49 / 105 
T MAX DALPHA_CYC_S_01_77_84 0.4352941176 #  37 /  85 
T MIN DALPHA_INT_S_01_78_85 0.4711538462 #  49 / 104 
T MAX DALPHA_CYC_S_01_78_85 0.4418604651 #  38 /  86 
T MIN DALPHA_INT_S_01_79_86 0.4649122807 #  53 / 114 
T MAX DALPHA_CYC_S_01_79_86 0.4367816092 #  38 /  87 
T MIN DALPHA_INT_S_01_02_10 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_10 0.3333333333 #   4 /  12 
T MIN DALPHA_INT_S_01_03_11 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_11 0.5000000000 #   6 /  12 
T MIN DALPHA_INT_S_01_04_12 0.3846153846 #   5 /  13 
T MAX DALPHA_CYC_S_01_04_12 0.3846153846 #   5 /  13 
T MIN DALPHA_INT_S_01_05_13 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_13 0.5000000000 #   7 /  14 
T MIN DALPHA_INT_S_01_06_14 0.4000000000 #   6 /  15 
T MAX DALPHA_CYC_S_01_06_14 0.4000000000 #   6 /  15 
T MIN DALPHA_INT_S_01_07_15 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_15 0.5000000000 #   8 /  16 
T MIN DALPHA_INT_S_01_03_41 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_41 0.5000000000 #  21 /  42 
T MIN DALPHA_INT_S_01_08_16 0.3333333333 #   8 /  24 
T MAX DALPHA_CYC_S_01_08_16 0.3333333333 #   6 /  18 
T MIN DALPHA_INT_S_01_09_17 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_17 0.5000000000 #   9 /  18 
T MIN DALPHA_INT_S_01_10_18 0.3636363636 #  20 /  55 
T MAX DALPHA_CYC_S_01_10_18 0.3636363636 #   8 /  22 
T MIN DALPHA_INT_S_01_11_19 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_11_19 0.5000000000 #  10 /  20 
T MIN DALPHA_INT_S_01_12_20 0.3809523810 #  24 /  63 
T MAX DALPHA_CYC_S_01_12_20 0.3809523810 #   8 /  21 
T MIN DALPHA_INT_S_01_13_21 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_13_21 0.5000000000 #  11 /  22 
T MIN DALPHA_INT_S_01_14_22 0.3888888889 #  56 / 144 
T MAX DALPHA_CYC_S_01_14_22 0.3913043478 #   9 /  23 
T MIN DALPHA_INT_S_01_15_23 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_15_23 0.5000000000 #  12 /  24 
T MIN DALPHA_INT_S_01_16_24 0.4000000000 #  16 /  40 
T MAX DALPHA_CYC_S_01_16_24 0.4000000000 #  10 /  25 
T MIN DALPHA_INT_S_01_17_25 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_17_25 0.5000000000 #  13 /  26 
T MIN DALPHA_INT_S_01_03_42 0.4666666667 #  21 /  45 
T MAX DALPHA_CYC_S_01_03_42 0.4666666667 #  21 /  45 
T MIN DALPHA_INT_S_01_18_26 0.4090909091 #  18 /  44 
T MAX DALPHA_CYC_S_01_18_26 0.4090909091 #  18 /  44 
T MIN DALPHA_INT_S_01_19_27 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_19_27 0.5000000000 #  14 /  28 
T MIN DALPHA_INT_S_01_20_28 0.4166666667 #  20 /  48 
T MAX DALPHA_CYC_S_01_20_28 0.4166666667 #  20 /  48 
T MIN DALPHA_INT_S_01_21_29 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_21_29 0.5000000000 #  15 /  30 
T MIN DALPHA_INT_S_01_22_30 0.4230769231 #  22 /  52 
T MAX DALPHA_CYC_S_01_22_30 0.4230769231 #  22 /  52 
T MIN DALPHA_INT_S_01_23_31 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_23_31 0.5000000000 #  16 /  32 
T MIN DALPHA_INT_S_01_24_32 0.4285714286 #  24 /  56 
T MAX DALPHA_CYC_S_01_24_32 0.4285714286 #  24 /  56 
T MIN DALPHA_INT_S_01_25_33 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_25_33 0.5000000000 #  17 /  34 
T MIN DALPHA_INT_S_01_26_34 0.4333333333 #  26 /  60 
T MAX DALPHA_CYC_S_01_26_34 0.4333333333 #  26 /  60 
T MIN DALPHA_INT_S_01_27_35 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_27_35 0.5000000000 #  18 /  36 
T MIN DALPHA_INT_S_01_03_43 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_43 0.5000000000 #  22 /  44 
T MIN DALPHA_INT_S_01_28_36 0.4375000000 #  28 /  64 
T MAX DALPHA_CYC_S_01_28_36 0.4375000000 #  28 /  64 
T MIN DALPHA_INT_S_01_29_37 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_29_37 0.5000000000 #  19 /  38 
T MIN DALPHA_INT_S_01_30_38 0.4411764706 #  30 /  68 
T MAX DALPHA_CYC_S_01_30_38 0.4411764706 #  30 /  68 
T MIN DALPHA_INT_S_01_31_39 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_31_39 0.5000000000 #  20 /  40 
T MIN DALPHA_INT_S_01_32_40 0.4444444444 #  32 /  72 
T MAX DALPHA_CYC_S_01_32_40 0.4444444444 #  32 /  72 
T MIN DALPHA_INT_S_01_33_41 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_33_41 0.5000000000 #  21 /  42 
T MIN DALPHA_INT_S_01_34_42 0.4473684211 #  34 /  76 
T MAX DALPHA_CYC_S_01_34_42 0.4473684211 #  34 /  76 
T MIN DALPHA_INT_S_01_35_43 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_35_43 0.5000000000 #  22 /  44 
T MIN DALPHA_INT_S_01_36_44 0.4500000000 #  36 /  80 
T MAX DALPHA_CYC_S_01_36_44 0.4500000000 #  36 /  80 
T MIN DALPHA_INT_S_01_37_45 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_37_45 0.5000000000 #  23 /  46 
T MIN DALPHA_INT_S_01_03_44 0.4680851064 #  22 /  47 
T MAX DALPHA_CYC_S_01_03_44 0.4680851064 #  22 /  47 
T MIN DALPHA_INT_S_01_38_46 0.4523809524 #  38 /  84 
T MAX DALPHA_CYC_S_01_38_46 0.4523809524 #  38 /  84 
T MIN DALPHA_INT_S_01_39_47 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_39_47 0.5000000000 #  24 /  48 
T MIN DALPHA_INT_S_01_40_48 0.4545454545 #  40 /  88 
T MAX DALPHA_CYC_S_01_40_48 0.4545454545 #  40 /  88 
T MIN DALPHA_INT_S_01_41_49 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_41_49 0.5000000000 #  25 /  50 
T MIN DALPHA_INT_S_01_42_50 0.4565217391 #  42 /  92 
T MAX DALPHA_CYC_S_01_42_50 0.4565217391 #  42 /  92 
T MIN DALPHA_INT_S_01_43_51 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_43_51 0.5000000000 #  26 /  52 
T MIN DALPHA_INT_S_01_44_52 0.4583333333 #  44 /  96 
T MAX DALPHA_CYC_S_01_44_52 0.4583333333 #  44 /  96 
T MIN DALPHA_INT_S_01_45_53 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_45_53 0.5000000000 #  27 /  54 
T MIN DALPHA_INT_S_01_46_54 0.4600000000 #  46 / 100 
T MAX DALPHA_CYC_S_01_46_54 0.4600000000 #  46 / 100 
T MIN DALPHA_INT_S_01_47_55 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_47_55 0.5000000000 #  28 /  56 
T MIN DALPHA_INT_S_01_03_45 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_45 0.5000000000 #  23 /  46 
T MIN DALPHA_INT_S_01_48_56 0.4660194175 #  48 / 103 
T MAX DALPHA_CYC_S_01_48_56 0.4509803922 #  46 / 102 
T MIN DALPHA_INT_S_01_49_57 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_49_57 0.5000000000 #  29 /  58 
T MIN DALPHA_INT_S_01_50_58 0.4672897196 #  50 / 107 
T MAX DALPHA_CYC_S_01_50_58 0.4528301887 #  48 / 106 
T MIN DALPHA_INT_S_01_51_59 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_51_59 0.5000000000 #  30 /  60 
T MIN DALPHA_INT_S_01_52_60 0.4905660377 #  26 /  53 
T MAX DALPHA_CYC_S_01_52_60 0.4262295082 #  26 /  61 
T MIN DALPHA_INT_S_01_53_61 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_53_61 0.5000000000 #  31 /  62 
T MIN DALPHA_INT_S_01_54_62 0.4909090909 #  27 /  55 
T MAX DALPHA_CYC_S_01_54_62 0.4285714286 #  27 /  63 
T MIN DALPHA_INT_S_01_55_63 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_55_63 0.5000000000 #  32 /  64 
T MIN DALPHA_INT_S_01_56_64 0.4912280702 #  28 /  57 
T MAX DALPHA_CYC_S_01_56_64 0.4307692308 #  28 /  65 
T MIN DALPHA_INT_S_01_57_65 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_57_65 0.5000000000 #  33 /  66 
T MIN DALPHA_INT_S_01_03_46 0.4693877551 #  23 /  49 
T MAX DALPHA_CYC_S_01_03_46 0.4693877551 #  23 /  49 
T MIN DALPHA_INT_S_01_58_66 0.4915254237 #  29 /  59 
T MAX DALPHA_CYC_S_01_58_66 0.4328358209 #  29 /  67 
T MIN DALPHA_INT_S_01_59_67 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_59_67 0.5000000000 #  34 /  68 
T MIN DALPHA_INT_S_01_60_68 0.4918032787 #  30 /  61 
T MAX DALPHA_CYC_S_01_60_68 0.4347826087 #  30 /  69 
T MIN DALPHA_INT_S_01_61_69 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_61_69 0.5000000000 #  35 /  70 
T MIN DALPHA_INT_S_01_62_70 0.4920634921 #  31 /  63 
T MAX DALPHA_CYC_S_01_62_70 0.4366197183 #  31 /  71 
T MIN DALPHA_INT_S_01_63_71 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_63_71 0.5000000000 #  36 /  72 
T MIN DALPHA_INT_S_01_64_72 0.4923076923 #  32 /  65 
T MAX DALPHA_CYC_S_01_64_72 0.4383561644 #  32 /  73 
T MIN DALPHA_INT_S_01_65_73 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_65_73 0.5000000000 #  37 /  74 
T MIN DALPHA_INT_S_01_66_74 0.4925373134 #  33 /  67 
T MAX DALPHA_CYC_S_01_66_74 0.4400000000 #  33 /  75 
T MIN DALPHA_INT_S_01_67_75 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_67_75 0.5000000000 #  38 /  76 
T MIN DALPHA_INT_S_01_02_15 0.3125000000 #   5 /  16 
T MAX DALPHA_CYC_S_01_02_15 0.3125000000 #   5 /  16 
T MIN DALPHA_INT_S_01_03_47 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_47 0.5000000000 #  24 /  48 
T MIN DALPHA_INT_S_01_68_76 0.4927536232 #  34 /  69 
T MAX DALPHA_CYC_S_01_68_76 0.4415584416 #  34 /  77 
T MIN DALPHA_INT_S_01_69_77 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_69_77 0.5000000000 #  39 /  78 
T MIN DALPHA_INT_S_01_70_78 0.4929577465 #  35 /  71 
T MAX DALPHA_CYC_S_01_70_78 0.4430379747 #  35 /  79 
T MIN DALPHA_INT_S_01_71_79 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_71_79 0.5000000000 #  40 /  80 
T MIN DALPHA_INT_S_01_72_80 0.4931506849 #  36 /  73 
T MAX DALPHA_CYC_S_01_72_80 0.4444444444 #  36 /  81 
T MIN DALPHA_INT_S_01_73_81 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_73_81 0.5000000000 #  41 /  82 
T MIN DALPHA_INT_S_01_74_82 0.4933333333 #  37 /  75 
T MAX DALPHA_CYC_S_01_74_82 0.4457831325 #  37 /  83 
T MIN DALPHA_INT_S_01_75_83 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_75_83 0.5000000000 #  42 /  84 
T MIN DALPHA_INT_S_01_76_84 0.4935064935 #  38 /  77 
T MAX DALPHA_CYC_S_01_76_84 0.4470588235 #  38 /  85 
T MIN DALPHA_INT_S_01_77_85 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_77_85 0.5000000000 #  43 /  86 
T MIN DALPHA_INT_S_01_03_48 0.4705882353 #  24 /  51 
T MAX DALPHA_CYC_S_01_03_48 0.4705882353 #  24 /  51 
T MIN DALPHA_INT_S_01_78_86 0.4936708861 #  39 /  79 
T MAX DALPHA_CYC_S_01_78_86 0.4482758621 #  39 /  87 
T MIN DALPHA_INT_S_01_79_87 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_79_87 0.5000000000 #  44 /  88 
T MIN DALPHA_INT_S_01_02_11 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_11 0.3333333333 #   4 /  12 
T MIN DALPHA_INT_S_01_03_12 0.4000000000 #   6 /  15 
T MAX DALPHA_CYC_S_01_03_12 0.4000000000 #   6 /  15 
T MIN DALPHA_INT_S_01_04_13 0.3571428571 #  20 /  56 
T MAX DALPHA_CYC_S_01_04_13 0.3571428571 #   5 /  14 
T MIN DALPHA_INT_S_01_05_14 0.3684210526 #   7 /  19 
T MAX DALPHA_CYC_S_01_05_14 0.3684210526 #   7 /  19 
T MIN DALPHA_INT_S_01_06_15 0.4285714286 #   3 /   7 
T MAX DALPHA_CYC_S_01_06_15 0.4285714286 #   9 /  21 
T MIN DALPHA_INT_S_01_07_16 0.3529411765 #  24 /  68 
T MAX DALPHA_CYC_S_01_07_16 0.3529411765 #   6 /  17 
T MIN DALPHA_INT_S_01_08_17 0.4444444444 #   4 /   9 
T MAX DALPHA_CYC_S_01_08_17 0.4444444444 #   8 /  18 
T MIN DALPHA_INT_S_01_09_18 0.3333333333 #   9 /  27 
T MAX DALPHA_CYC_S_01_09_18 0.3333333333 #   9 /  27 
T MIN DALPHA_INT_S_01_03_49 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_49 0.5000000000 #  25 /  50 
T MIN DALPHA_INT_S_01_10_19 0.4500000000 #   9 /  20 
T MAX DALPHA_CYC_S_01_10_19 0.4500000000 #   9 /  20 
T MIN DALPHA_INT_S_01_11_20 0.3870967742 #  12 /  31 
T MAX DALPHA_CYC_S_01_11_20 0.3870967742 #  12 /  31 
T MIN DALPHA_INT_S_01_12_21 0.4545454545 #  10 /  22 
T MAX DALPHA_CYC_S_01_12_21 0.4545454545 #  10 /  22 
T MIN DALPHA_INT_S_01_13_22 0.4285714286 #  12 /  28 
T MAX DALPHA_CYC_S_01_13_22 0.4285714286 #  12 /  28 
T MIN DALPHA_INT_S_01_14_23 0.4324324324 #  16 /  37 
T MAX DALPHA_CYC_S_01_14_23 0.4324324324 #  16 /  37 
T MIN DALPHA_INT_S_01_15_24 0.4375000000 #  14 /  32 
T MAX DALPHA_CYC_S_01_15_24 0.4375000000 #  14 /  32 
T MIN DALPHA_INT_S_01_16_25 0.4146341463 #  17 /  41 
T MAX DALPHA_CYC_S_01_16_25 0.4146341463 #  17 /  41 
T MIN DALPHA_INT_S_01_17_26 0.4444444444 #  16 /  36 
T MAX DALPHA_CYC_S_01_17_26 0.4444444444 #  12 /  27 
T MIN DALPHA_INT_S_01_18_27 0.4000000000 #  18 /  45 
T MAX DALPHA_CYC_S_01_18_27 0.4000000000 #  12 /  30 
T MIN DALPHA_INT_S_01_19_28 0.4482758621 #  26 /  58 
T MAX DALPHA_CYC_S_01_19_28 0.4482758621 #  13 /  29 
T MIN DALPHA_INT_S_01_03_50 0.4716981132 #  25 /  53 
T MAX DALPHA_CYC_S_01_03_50 0.4716981132 #  25 /  53 
T MIN DALPHA_INT_S_01_20_29 0.4285714286 #  21 /  49 
T MAX DALPHA_CYC_S_01_20_29 0.4285714286 #  15 /  35 
T MIN DALPHA_INT_S_01_21_30 0.4516129032 #  28 /  62 
T MAX DALPHA_CYC_S_01_21_30 0.4516129032 #  14 /  31 
T MIN DALPHA_INT_S_01_22_31 0.4347826087 #  20 /  46 
T MAX DALPHA_CYC_S_01_22_31 0.4347826087 #  20 /  46 
T MIN DALPHA_INT_S_01_23_32 0.4545454545 #  20 /  44 
T MAX DALPHA_CYC_S_01_23_32 0.4545454545 #  15 /  33 
T MIN DALPHA_INT_S_01_24_33 0.4400000000 #  22 /  50 
T MAX DALPHA_CYC_S_01_24_33 0.4400000000 #  22 /  50 
T MIN DALPHA_INT_S_01_25_34 0.4406779661 #  26 /  59 
T MAX DALPHA_CYC_S_01_25_34 0.4406779661 #  26 /  59 
T MIN DALPHA_INT_S_01_26_35 0.4444444444 #  24 /  54 
T MAX DALPHA_CYC_S_01_26_35 0.4444444444 #  16 /  36 
T MIN DALPHA_INT_S_01_27_36 0.4285714286 #  27 /  63 
T MAX DALPHA_CYC_S_01_27_36 0.4285714286 #  18 /  42 
T MIN DALPHA_INT_S_01_28_37 0.4473684211 #  34 /  76 
T MAX DALPHA_CYC_S_01_28_37 0.4473684211 #  17 /  38 
T MIN DALPHA_INT_S_01_29_38 0.4333333333 #  39 /  90 
T MAX DALPHA_CYC_S_01_29_38 0.4333333333 #  26 /  60 
T MIN DALPHA_INT_S_01_03_51 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_51 0.5000000000 #  26 /  52 
T MIN DALPHA_INT_S_01_30_39 0.4500000000 #  36 /  80 
T MAX DALPHA_CYC_S_01_30_39 0.4500000000 #  18 /  40 
T MIN DALPHA_INT_S_01_31_40 0.4375000000 #  42 /  96 
T MAX DALPHA_CYC_S_01_31_40 0.4375000000 #  21 /  48 
T MIN DALPHA_INT_S_01_32_41 0.4523809524 #  38 /  84 
T MAX DALPHA_CYC_S_01_32_41 0.4523809524 #  19 /  42 
T MIN DALPHA_INT_S_01_33_42 0.4411764706 #  30 /  68 
T MAX DALPHA_CYC_S_01_33_42 0.4411764706 #  30 /  68 
T MIN DALPHA_INT_S_01_34_43 0.4545454545 #  30 /  66 
T MAX DALPHA_CYC_S_01_34_43 0.4545454545 #  20 /  44 
T MIN DALPHA_INT_S_01_35_44 0.4444444444 #  32 /  72 
T MAX DALPHA_CYC_S_01_35_44 0.4444444444 #  20 /  45 
T MIN DALPHA_INT_S_01_36_45 0.4444444444 #  36 /  81 
T MAX DALPHA_CYC_S_01_36_45 0.4444444444 #  36 /  81 
T MIN DALPHA_INT_S_01_37_46 0.4468085106 #  42 /  94 
T MAX DALPHA_CYC_S_01_37_46 0.4468085106 #  21 /  47 
T MIN DALPHA_INT_S_01_38_47 0.4367816092 #  38 /  87 
T MAX DALPHA_CYC_S_01_38_47 0.4358974359 #  34 /  78 
T MIN DALPHA_INT_S_01_39_48 0.4489795918 #  44 /  98 
T MAX DALPHA_CYC_S_01_39_48 0.4489795918 #  22 /  49 
T MIN DALPHA_INT_S_01_03_52 0.4727272727 #  26 /  55 
T MAX DALPHA_CYC_S_01_03_52 0.4727272727 #  26 /  55 
T MIN DALPHA_INT_S_01_40_49 0.4395604396 #  40 /  91 
T MAX DALPHA_CYC_S_01_40_49 0.4390243902 #  36 /  82 
T MIN DALPHA_INT_S_01_41_50 0.4509803922 #  46 / 102 
T MAX DALPHA_CYC_S_01_41_50 0.4509803922 #  23 /  51 
T MIN DALPHA_INT_S_01_42_51 0.4421052632 #  42 /  95 
T MAX DALPHA_CYC_S_01_42_51 0.4418604651 #  38 /  86 
T MIN DALPHA_INT_S_01_43_52 0.4534883721 #  39 /  86 
T MAX DALPHA_CYC_S_01_43_52 0.4528301887 #  24 /  53 
T MIN DALPHA_INT_S_01_44_53 0.4444444444 #  40 /  90 
T MAX DALPHA_CYC_S_01_44_53 0.4444444444 #  24 /  54 
T MIN DALPHA_INT_S_01_45_54 0.4545454545 #  40 /  88 
T MAX DALPHA_CYC_S_01_45_54 0.4545454545 #  25 /  55 
T MIN DALPHA_INT_S_01_46_55 0.4468085106 #  42 /  94 
T MAX DALPHA_CYC_S_01_46_55 0.4464285714 #  25 /  56 
T MIN DALPHA_INT_S_01_47_56 0.4466019417 #  46 / 103 
T MAX DALPHA_CYC_S_01_47_56 0.4466019417 #  46 / 103 
T MIN DALPHA_INT_S_01_48_57 0.4489795918 #  44 /  98 
T MAX DALPHA_CYC_S_01_48_57 0.4482758621 #  26 /  58 
T MIN DALPHA_INT_S_01_49_58 0.4565217391 #  42 /  92 
T MAX DALPHA_CYC_S_01_49_58 0.4400000000 #  33 /  75 
T MIN DALPHA_INT_S_01_03_53 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_53 0.5000000000 #  27 /  54 
T MIN DALPHA_INT_S_01_50_59 0.4509803922 #  46 / 102 
T MAX DALPHA_CYC_S_01_50_59 0.4500000000 #  27 /  60 
T MIN DALPHA_INT_S_01_51_60 0.4571428571 #  48 / 105 
T MAX DALPHA_CYC_S_01_51_60 0.4423076923 #  46 / 104 
T MIN DALPHA_INT_S_01_52_61 0.4536082474 #  44 /  97 
T MAX DALPHA_CYC_S_01_52_61 0.4516129032 #  28 /  62 
T MIN DALPHA_INT_S_01_53_62 0.4583333333 #  44 /  96 
T MAX DALPHA_CYC_S_01_53_62 0.4444444444 #  28 /  63 
T MIN DALPHA_INT_S_01_54_63 0.4545454545 #  45 /  99 
T MAX DALPHA_CYC_S_01_54_63 0.4531250000 #  29 /  64 
T MIN DALPHA_INT_S_01_55_64 0.4587155963 #  50 / 109 
T MAX DALPHA_CYC_S_01_55_64 0.4461538462 #  29 /  65 
T MIN DALPHA_INT_S_01_56_65 0.4545454545 #  50 / 110 
T MAX DALPHA_CYC_S_01_56_65 0.4545454545 #  30 /  66 
T MIN DALPHA_INT_S_01_57_66 0.4600000000 #  46 / 100 
T MAX DALPHA_CYC_S_01_57_66 0.4477611940 #  30 /  67 
T MIN DALPHA_INT_S_01_58_67 0.4563106796 #  47 / 103 
T MAX DALPHA_CYC_S_01_58_67 0.4411764706 #  30 /  68 
T MIN DALPHA_INT_S_01_59_68 0.4607843137 #  47 / 102 
T MAX DALPHA_CYC_S_01_59_68 0.4492753623 #  31 /  69 
T MIN DALPHA_INT_S_01_03_54 0.4736842105 #  27 /  57 
T MAX DALPHA_CYC_S_01_03_54 0.4736842105 #  27 /  57 
T MIN DALPHA_INT_S_01_60_69 0.4571428571 #  48 / 105 
T MAX DALPHA_CYC_S_01_60_69 0.4423076923 #  46 / 104 
T MIN DALPHA_INT_S_01_61_70 0.4615384615 #  48 / 104 
T MAX DALPHA_CYC_S_01_61_70 0.4507042254 #  32 /  71 
T MIN DALPHA_INT_S_01_62_71 0.4680851064 #  44 /  94 
T MAX DALPHA_CYC_S_01_62_71 0.4444444444 #  32 /  72 
T MIN DALPHA_INT_S_01_63_72 0.4639175258 #  45 /  97 
T MAX DALPHA_CYC_S_01_63_72 0.4520547945 #  33 /  73 
T MIN DALPHA_INT_S_01_64_73 0.4687500000 #  45 /  96 
T MAX DALPHA_CYC_S_01_64_73 0.4459459459 #  33 /  74 
T MIN DALPHA_INT_S_01_65_74 0.4646464646 #  46 /  99 
T MAX DALPHA_CYC_S_01_65_74 0.4533333333 #  34 /  75 
T MIN DALPHA_INT_S_01_66_75 0.4693877551 #  46 /  98 
T MAX DALPHA_CYC_S_01_66_75 0.4473684211 #  34 /  76 
T MIN DALPHA_INT_S_01_67_76 0.4653465347 #  47 / 101 
T MAX DALPHA_CYC_S_01_67_76 0.4545454545 #  35 /  77 
T MIN DALPHA_INT_S_01_68_77 0.4700000000 #  47 / 100 
T MAX DALPHA_CYC_S_01_68_77 0.4487179487 #  35 /  78 
T MIN DALPHA_INT_S_01_69_78 0.4660194175 #  48 / 103 
T MAX DALPHA_CYC_S_01_69_78 0.4430379747 #  35 /  79 
T MIN DALPHA_INT_S_01_03_55 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_55 0.5000000000 #  28 /  56 
T MIN DALPHA_INT_S_01_70_79 0.4705882353 #  48 / 102 
T MAX DALPHA_CYC_S_01_70_79 0.4500000000 #  36 /  80 
T MIN DALPHA_INT_S_01_71_80 0.4666666667 #  49 / 105 
T MAX DALPHA_CYC_S_01_71_80 0.4444444444 #  36 /  81 
T MIN DALPHA_INT_S_01_72_81 0.4711538462 #  49 / 104 
T MAX DALPHA_CYC_S_01_72_81 0.4512195122 #  37 /  82 
T MIN DALPHA_INT_S_01_73_82 0.4672897196 #  50 / 107 
T MAX DALPHA_CYC_S_01_73_82 0.4457831325 #  37 /  83 
T MIN DALPHA_INT_S_01_74_83 0.4716981132 #  50 / 106 
T MAX DALPHA_CYC_S_01_74_83 0.4523809524 #  38 /  84 
T MIN DALPHA_INT_S_01_75_84 0.4678899083 #  51 / 109 
T MAX DALPHA_CYC_S_01_75_84 0.4470588235 #  38 /  85 
T MIN DALPHA_INT_S_01_76_85 0.4722222222 #  51 / 108 
T MAX DALPHA_CYC_S_01_76_85 0.4534883721 #  39 /  86 
T MIN DALPHA_INT_S_01_77_86 0.4795918367 #  47 /  98 
T MAX DALPHA_CYC_S_01_77_86 0.4482758621 #  39 /  87 
T MIN DALPHA_INT_S_01_78_87 0.4727272727 #  52 / 110 
T MAX DALPHA_CYC_S_01_78_87 0.4545454545 #  40 /  88 
T MIN DALPHA_INT_S_01_79_88 0.4774774775 #  53 / 111 
T MAX DALPHA_CYC_S_01_79_88 0.4494382022 #  40 /  89 
T MIN DALPHA_INT_S_01_03_56 0.4745762712 #  28 /  59 
T MAX DALPHA_CYC_S_01_03_56 0.4745762712 #  28 /  59 
T MIN DALPHA_INT_S_01_02_05 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_05 0.3333333333 #   2 /   6 
T MIN DALPHA_INT_S_01_03_07 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_07 0.5000000000 #   4 /   8 
T MIN DALPHA_INT_S_01_04_09 0.4000000000 #   2 /   5 
T MAX DALPHA_CYC_S_01_04_09 0.4000000000 #   4 /  10 
T MIN DALPHA_INT_S_01_05_11 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_11 0.5000000000 #   6 /  12 
T MIN DALPHA_INT_S_01_06_13 0.4285714286 #   3 /   7 
T MAX DALPHA_CYC_S_01_06_13 0.4285714286 #   6 /  14 
T MIN DALPHA_INT_S_01_07_15 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_15 0.5000000000 #   8 /  16 
T MIN DALPHA_INT_S_01_08_17 0.4444444444 #   4 /   9 
T MAX DALPHA_CYC_S_01_08_17 0.4444444444 #   8 /  18 
T MIN DALPHA_INT_S_01_09_19 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_19 0.5000000000 #  10 /  20 
T MIN DALPHA_INT_S_01_10_21 0.4545454545 #   5 /  11 
T MAX DALPHA_CYC_S_01_10_21 0.4545454545 #  10 /  22 
T MIN DALPHA_INT_S_01_11_23 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_11_23 0.5000000000 #  12 /  24 
T MIN DALPHA_INT_S_01_02_16 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_16 0.3333333333 #   6 /  18 
T MIN DALPHA_INT_S_01_03_57 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_57 0.5000000000 #  29 /  58 
T MIN DALPHA_INT_S_01_12_25 0.4615384615 #   6 /  13 
T MAX DALPHA_CYC_S_01_12_25 0.4615384615 #  12 /  26 
T MIN DALPHA_INT_S_01_13_27 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_13_27 0.5000000000 #  14 /  28 
T MIN DALPHA_INT_S_01_14_29 0.4666666667 #   7 /  15 
T MAX DALPHA_CYC_S_01_14_29 0.4666666667 #  14 /  30 
T MIN DALPHA_INT_S_01_15_31 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_15_31 0.5000000000 #  16 /  32 
T MIN DALPHA_INT_S_01_16_33 0.4705882353 #   8 /  17 
T MAX DALPHA_CYC_S_01_16_33 0.4705882353 #  16 /  34 
T MIN DALPHA_INT_S_01_17_35 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_17_35 0.5000000000 #  18 /  36 
T MIN DALPHA_INT_S_01_18_37 0.4736842105 #   9 /  19 
T MAX DALPHA_CYC_S_01_18_37 0.4736842105 #  18 /  38 
T MIN DALPHA_INT_S_01_19_39 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_19_39 0.5000000000 #  20 /  40 
T MIN DALPHA_INT_S_01_20_41 0.4761904762 #  10 /  21 
T MAX DALPHA_CYC_S_01_20_41 0.4761904762 #  20 /  42 
T MIN DALPHA_INT_S_01_21_43 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_21_43 0.5000000000 #  22 /  44 
T MIN DALPHA_INT_S_01_03_58 0.4754098361 #  29 /  61 
T MAX DALPHA_CYC_S_01_03_58 0.4754098361 #  29 /  61 
T MIN DALPHA_INT_S_01_22_45 0.4782608696 #  11 /  23 
T MAX DALPHA_CYC_S_01_22_45 0.4782608696 #  22 /  46 
T MIN DALPHA_INT_S_01_23_47 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_23_47 0.5000000000 #  24 /  48 
T MIN DALPHA_INT_S_01_24_49 0.4800000000 #  12 /  25 
T MAX DALPHA_CYC_S_01_24_49 0.4800000000 #  24 /  50 
T MIN DALPHA_INT_S_01_25_51 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_25_51 0.5000000000 #  26 /  52 
T MIN DALPHA_INT_S_01_26_53 0.4814814815 #  13 /  27 
T MAX DALPHA_CYC_S_01_26_53 0.4814814815 #  26 /  54 
T MIN DALPHA_INT_S_01_27_55 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_27_55 0.5000000000 #  28 /  56 
T MIN DALPHA_INT_S_01_28_57 0.4827586207 #  14 /  29 
T MAX DALPHA_CYC_S_01_28_57 0.4827586207 #  28 /  58 
T MIN DALPHA_INT_S_01_29_59 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_29_59 0.5000000000 #  30 /  60 
T MIN DALPHA_INT_S_01_30_61 0.4838709677 #  15 /  31 
T MAX DALPHA_CYC_S_01_30_61 0.4838709677 #  30 /  62 
T MIN DALPHA_INT_S_01_31_63 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_31_63 0.5000000000 #  32 /  64 
T MIN DALPHA_INT_S_01_03_59 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_59 0.5000000000 #  30 /  60 
T MIN DALPHA_INT_S_01_32_65 0.4848484848 #  16 /  33 
T MAX DALPHA_CYC_S_01_32_65 0.4848484848 #  32 /  66 
T MIN DALPHA_INT_S_01_33_67 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_33_67 0.5000000000 #  34 /  68 
T MIN DALPHA_INT_S_01_34_69 0.4857142857 #  17 /  35 
T MAX DALPHA_CYC_S_01_34_69 0.4857142857 #  34 /  70 
T MIN DALPHA_INT_S_01_35_71 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_35_71 0.5000000000 #  36 /  72 
T MIN DALPHA_INT_S_01_36_73 0.4864864865 #  18 /  37 
T MAX DALPHA_CYC_S_01_36_73 0.4864864865 #  36 /  74 
T MIN DALPHA_INT_S_01_37_75 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_37_75 0.5000000000 #  38 /  76 
T MIN DALPHA_INT_S_01_38_77 0.4871794872 #  19 /  39 
T MAX DALPHA_CYC_S_01_38_77 0.4871794872 #  38 /  78 
T MIN DALPHA_INT_S_01_39_79 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_39_79 0.5000000000 #  40 /  80 
T MIN DALPHA_INT_S_01_02_03 0.2500000000 #   1 /   4 
T MAX DALPHA_CYC_S_01_02_03 0.2500000000 #   1 /   4 
T MIN DALPHA_INT_S_01_03_05 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_05 0.5000000000 #   3 /   6 
T MIN DALPHA_INT_S_01_03_60 0.4761904762 #  30 /  63 
T MAX DALPHA_CYC_S_01_03_60 0.4761904762 #  30 /  63 
T MIN DALPHA_INT_S_01_04_07 0.3750000000 #   3 /   8 
T MAX DALPHA_CYC_S_01_04_07 0.3750000000 #   3 /   8 
T MIN DALPHA_INT_S_01_05_09 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_09 0.5000000000 #   5 /  10 
T MIN DALPHA_INT_S_01_06_11 0.4166666667 #   5 /  12 
T MAX DALPHA_CYC_S_01_06_11 0.4166666667 #   5 /  12 
T MIN DALPHA_INT_S_01_07_13 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_13 0.5000000000 #   7 /  14 
T MIN DALPHA_INT_S_01_08_15 0.4375000000 #   7 /  16 
T MAX DALPHA_CYC_S_01_08_15 0.4375000000 #   7 /  16 
T MIN DALPHA_INT_S_01_09_17 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_17 0.5000000000 #   9 /  18 
T MIN DALPHA_INT_S_01_10_19 0.4500000000 #   9 /  20 
T MAX DALPHA_CYC_S_01_10_19 0.4500000000 #   9 /  20 
T MIN DALPHA_INT_S_01_11_21 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_11_21 0.5000000000 #  11 /  22 
T MIN DALPHA_INT_S_01_12_23 0.4583333333 #  11 /  24 
T MAX DALPHA_CYC_S_01_12_23 0.4583333333 #  11 /  24 
T MIN DALPHA_INT_S_01_13_25 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_13_25 0.5000000000 #  13 /  26 
T MIN DALPHA_INT_S_01_03_61 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_61 0.5000000000 #  31 /  62 
T MIN DALPHA_INT_S_01_14_27 0.4642857143 #  13 /  28 
T MAX DALPHA_CYC_S_01_14_27 0.4642857143 #  13 /  28 
T MIN DALPHA_INT_S_01_15_29 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_15_29 0.5000000000 #  15 /  30 
T MIN DALPHA_INT_S_01_16_31 0.4687500000 #  15 /  32 
T MAX DALPHA_CYC_S_01_16_31 0.4687500000 #  15 /  32 
T MIN DALPHA_INT_S_01_17_33 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_17_33 0.5000000000 #  17 /  34 
T MIN DALPHA_INT_S_01_18_35 0.4722222222 #  17 /  36 
T MAX DALPHA_CYC_S_01_18_35 0.4722222222 #  17 /  36 
T MIN DALPHA_INT_S_01_19_37 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_19_37 0.5000000000 #  19 /  38 
T MIN DALPHA_INT_S_01_20_39 0.4750000000 #  19 /  40 
T MAX DALPHA_CYC_S_01_20_39 0.4750000000 #  19 /  40 
T MIN DALPHA_INT_S_01_21_41 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_21_41 0.5000000000 #  21 /  42 
T MIN DALPHA_INT_S_01_22_43 0.4772727273 #  21 /  44 
T MAX DALPHA_CYC_S_01_22_43 0.4772727273 #  21 /  44 
T MIN DALPHA_INT_S_01_23_45 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_23_45 0.5000000000 #  23 /  46 
T MIN DALPHA_INT_S_01_03_62 0.4769230769 #  31 /  65 
T MAX DALPHA_CYC_S_01_03_62 0.4769230769 #  31 /  65 
T MIN DALPHA_INT_S_01_24_47 0.4791666667 #  23 /  48 
T MAX DALPHA_CYC_S_01_24_47 0.4791666667 #  23 /  48 
T MIN DALPHA_INT_S_01_25_49 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_25_49 0.5000000000 #  25 /  50 
T MIN DALPHA_INT_S_01_26_51 0.4807692308 #  25 /  52 
T MAX DALPHA_CYC_S_01_26_51 0.4807692308 #  25 /  52 
T MIN DALPHA_INT_S_01_27_53 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_27_53 0.5000000000 #  27 /  54 
T MIN DALPHA_INT_S_01_28_55 0.4821428571 #  27 /  56 
T MAX DALPHA_CYC_S_01_28_55 0.4821428571 #  27 /  56 
T MIN DALPHA_INT_S_01_29_57 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_29_57 0.5000000000 #  29 /  58 
T MIN DALPHA_INT_S_01_30_59 0.4833333333 #  29 /  60 
T MAX DALPHA_CYC_S_01_30_59 0.4833333333 #  29 /  60 
T MIN DALPHA_INT_S_01_31_61 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_31_61 0.5000000000 #  31 /  62 
T MIN DALPHA_INT_S_01_32_63 0.4843750000 #  31 /  64 
T MAX DALPHA_CYC_S_01_32_63 0.4843750000 #  31 /  64 
T MIN DALPHA_INT_S_01_33_65 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_33_65 0.5000000000 #  33 /  66 
T MIN DALPHA_INT_S_01_03_63 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_63 0.5000000000 #  32 /  64 
T MIN DALPHA_INT_S_01_34_67 0.4852941176 #  33 /  68 
T MAX DALPHA_CYC_S_01_34_67 0.4852941176 #  33 /  68 
T MIN DALPHA_INT_S_01_35_69 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_35_69 0.5000000000 #  35 /  70 
T MIN DALPHA_INT_S_01_36_71 0.4861111111 #  35 /  72 
T MAX DALPHA_CYC_S_01_36_71 0.4861111111 #  35 /  72 
T MIN DALPHA_INT_S_01_37_73 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_37_73 0.5000000000 #  37 /  74 
T MIN DALPHA_INT_S_01_38_75 0.4868421053 #  37 /  76 
T MAX DALPHA_CYC_S_01_38_75 0.4868421053 #  37 /  76 
T MIN DALPHA_INT_S_01_39_77 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_39_77 0.5000000000 #  39 /  78 
T MIN DALPHA_INT_S_01_02_06 0.2857142857 #   2 /   7 
T MAX DALPHA_CYC_S_01_02_06 0.2857142857 #   2 /   7 
T MIN DALPHA_INT_S_01_03_08 0.3636363636 #   4 /  11 
T MAX DALPHA_CYC_S_01_03_08 0.3636363636 #   4 /  11 
T MIN DALPHA_INT_S_01_04_10 0.3636363636 #   4 /  11 
T MAX DALPHA_CYC_S_01_04_10 0.3636363636 #   4 /  11 
T MIN DALPHA_INT_S_01_05_12 0.3529411765 #   6 /  17 
T MAX DALPHA_CYC_S_01_05_12 0.3529411765 #   6 /  17 
T MIN DALPHA_INT_S_01_03_64 0.4776119403 #  32 /  67 
T MAX DALPHA_CYC_S_01_03_64 0.4776119403 #  32 /  67 
T MIN DALPHA_INT_S_01_06_14 0.4000000000 #   6 /  15 
T MAX DALPHA_CYC_S_01_06_14 0.4000000000 #   6 /  15 
T MIN DALPHA_INT_S_01_07_16 0.3529411765 #  24 /  68 
T MAX DALPHA_CYC_S_01_07_16 0.3529411765 #   6 /  17 
T MIN DALPHA_INT_S_01_08_18 0.3846153846 #  10 /  26 
T MAX DALPHA_CYC_S_01_08_18 0.3846153846 #  10 /  26 
T MIN DALPHA_INT_S_01_09_20 0.3809523810 #  24 /  63 
T MAX DALPHA_CYC_S_01_09_20 0.3809523810 #   8 /  21 
T MIN DALPHA_INT_S_01_10_22 0.3750000000 #  12 /  32 
T MAX DALPHA_CYC_S_01_10_22 0.3750000000 #  12 /  32 
T MIN DALPHA_INT_S_01_11_24 0.4000000000 #  12 /  30 
T MAX DALPHA_CYC_S_01_11_24 0.4000000000 #  10 /  25 
T MIN DALPHA_INT_S_01_12_26 0.3698630137 #  54 / 146 
T MAX DALPHA_CYC_S_01_12_26 0.3703703704 #  10 /  27 
T MIN DALPHA_INT_S_01_13_28 0.3902439024 #  16 /  41 
T MAX DALPHA_CYC_S_01_13_28 0.3902439024 #  16 /  41 
T MIN DALPHA_INT_S_01_14_30 0.3870967742 #  36 /  93 
T MAX DALPHA_CYC_S_01_14_30 0.3870967742 #  12 /  31 
T MIN DALPHA_INT_S_01_15_32 0.3829787234 #  18 /  47 
T MAX DALPHA_CYC_S_01_15_32 0.3829787234 #  18 /  47 
T MIN DALPHA_INT_S_01_03_65 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_65 0.5000000000 #  33 /  66 
T MIN DALPHA_INT_S_01_16_34 0.4000000000 #  18 /  45 
T MAX DALPHA_CYC_S_01_16_34 0.4000000000 #  14 /  35 
T MIN DALPHA_INT_S_01_17_36 0.3776223776 #  54 / 143 
T MAX DALPHA_CYC_S_01_17_36 0.3783783784 #  14 /  37 
T MIN DALPHA_INT_S_01_18_38 0.3928571429 #  22 /  56 
T MAX DALPHA_CYC_S_01_18_38 0.3928571429 #  22 /  56 
T MIN DALPHA_INT_S_01_19_40 0.3902439024 #  48 / 123 
T MAX DALPHA_CYC_S_01_19_40 0.3902439024 #  16 /  41 
T MIN DALPHA_INT_S_01_20_42 0.3870967742 #  24 /  62 
T MAX DALPHA_CYC_S_01_20_42 0.3870967742 #  24 /  62 
T MIN DALPHA_INT_S_01_21_44 0.4000000000 #  24 /  60 
T MAX DALPHA_CYC_S_01_21_44 0.4000000000 #  18 /  45 
T MIN DALPHA_INT_S_01_22_46 0.3823529412 #  52 / 136 
T MAX DALPHA_CYC_S_01_22_46 0.3829787234 #  18 /  47 
T MIN DALPHA_INT_S_01_23_48 0.3943661972 #  28 /  71 
T MAX DALPHA_CYC_S_01_23_48 0.3943661972 #  28 /  71 
T MIN DALPHA_INT_S_01_24_50 0.3924050633 #  31 /  79 
T MAX DALPHA_CYC_S_01_24_50 0.3921568627 #  20 /  51 
T MIN DALPHA_INT_S_01_25_52 0.3896103896 #  30 /  77 
T MAX DALPHA_CYC_S_01_25_52 0.3896103896 #  30 /  77 
T MIN DALPHA_INT_S_01_03_66 0.4782608696 #  33 /  69 
T MAX DALPHA_CYC_S_01_03_66 0.4782608696 #  33 /  69 
T MIN DALPHA_INT_S_01_26_54 0.4000000000 #  30 /  75 
T MAX DALPHA_CYC_S_01_26_54 0.4000000000 #  22 /  55 
T MIN DALPHA_INT_S_01_27_56 0.3882352941 #  33 /  85 
T MAX DALPHA_CYC_S_01_27_56 0.3859649123 #  22 /  57 
T MIN DALPHA_INT_S_01_28_58 0.3953488372 #  34 /  86 
T MAX DALPHA_CYC_S_01_28_58 0.3953488372 #  34 /  86 
T MIN DALPHA_INT_S_01_29_60 0.3953488372 #  34 /  86 
T MAX DALPHA_CYC_S_01_29_60 0.3934426230 #  24 /  61 
T MIN DALPHA_INT_S_01_30_62 0.3913043478 #  36 /  92 
T MAX DALPHA_CYC_S_01_30_62 0.3913043478 #  36 /  92 
T MIN DALPHA_INT_S_01_31_64 0.4000000000 #  36 /  90 
T MAX DALPHA_CYC_S_01_31_64 0.4000000000 #  26 /  65 
T MIN DALPHA_INT_S_01_32_66 0.3958333333 #  38 /  96 
T MAX DALPHA_CYC_S_01_32_66 0.3880597015 #  26 /  67 
T MIN DALPHA_INT_S_01_33_68 0.4042553191 #  38 /  94 
T MAX DALPHA_CYC_S_01_33_68 0.3913043478 #  27 /  69 
T MIN DALPHA_INT_S_01_34_70 0.4081632653 #  40 /  98 
T MAX DALPHA_CYC_S_01_34_70 0.3943661972 #  28 /  71 
T MIN DALPHA_INT_S_01_35_72 0.4081632653 #  40 /  98 
T MAX DALPHA_CYC_S_01_35_72 0.3888888889 #  35 /  90 
T MIN DALPHA_INT_S_01_02_17 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_17 0.3333333333 #   6 /  18 
T MIN DALPHA_INT_S_01_03_67 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_67 0.5000000000 #  34 /  68 
T MIN DALPHA_INT_S_01_36_74 0.4117647059 #  42 / 102 
T MAX DALPHA_CYC_S_01_36_74 0.4000000000 #  30 /  75 
T MIN DALPHA_INT_S_01_37_76 0.4242424242 #  42 /  99 
T MAX DALPHA_CYC_S_01_37_76 0.3896103896 #  30 /  77 
T MIN DALPHA_INT_S_01_38_78 0.4230769231 #  44 / 104 
T MAX DALPHA_CYC_S_01_38_78 0.3924050633 #  31 /  79 
T MIN DALPHA_INT_S_01_39_80 0.4375000000 #  42 /  96 
T MAX DALPHA_CYC_S_01_39_80 0.3950617284 #  32 /  81 
T MIN DALPHA_INT_S_01_02_02 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_02 0.3333333333 #   1 /   3 
T MIN DALPHA_INT_S_01_03_04 0.2857142857 #   2 /   7 
T MAX DALPHA_CYC_S_01_03_04 0.2857142857 #   2 /   7 
T MIN DALPHA_INT_S_01_04_06 0.4000000000 #   2 /   5 
T MAX DALPHA_CYC_S_01_04_06 0.4000000000 #   4 /  10 
T MIN DALPHA_INT_S_01_05_08 0.3333333333 #   4 /  12 
T MAX DALPHA_CYC_S_01_05_08 0.3333333333 #   3 /   9 
T MIN DALPHA_INT_S_01_06_10 0.3750000000 #   6 /  16 
T MAX DALPHA_CYC_S_01_06_10 0.3750000000 #   6 /  16 
T MIN DALPHA_INT_S_01_07_12 0.3750000000 #   6 /  16 
T MAX DALPHA_CYC_S_01_07_12 0.3750000000 #   6 /  16 
T MIN DALPHA_INT_S_01_03_68 0.4788732394 #  34 /  71 
T MAX DALPHA_CYC_S_01_03_68 0.4788732394 #  34 /  71 
T MIN DALPHA_INT_S_01_08_14 0.3636363636 #   8 /  22 
T MAX DALPHA_CYC_S_01_08_14 0.3636363636 #   8 /  22 
T MIN DALPHA_INT_S_01_09_16 0.4000000000 #   8 /  20 
T MAX DALPHA_CYC_S_01_09_16 0.4000000000 #   8 /  20 
T MIN DALPHA_INT_S_01_10_18 0.3636363636 #  20 /  55 
T MAX DALPHA_CYC_S_01_10_18 0.3636363636 #   8 /  22 
T MIN DALPHA_INT_S_01_11_20 0.3870967742 #  12 /  31 
T MAX DALPHA_CYC_S_01_11_20 0.3870967742 #  12 /  31 
T MIN DALPHA_INT_S_01_12_22 0.3846153846 #  15 /  39 
T MAX DALPHA_CYC_S_01_12_22 0.3846153846 #  10 /  26 
T MIN DALPHA_INT_S_01_13_24 0.3783783784 #  14 /  37 
T MAX DALPHA_CYC_S_01_13_24 0.3783783784 #  14 /  37 
T MIN DALPHA_INT_S_01_14_26 0.4000000000 #  14 /  35 
T MAX DALPHA_CYC_S_01_14_26 0.4000000000 #  12 /  30 
T MIN DALPHA_INT_S_01_15_28 0.3750000000 #  48 / 128 
T MAX DALPHA_CYC_S_01_15_28 0.3750000000 #  12 /  32 
T MIN DALPHA_INT_S_01_16_30 0.3913043478 #  18 /  46 
T MAX DALPHA_CYC_S_01_16_30 0.3913043478 #  18 /  46 
T MIN DALPHA_INT_S_01_17_32 0.3888888889 #  21 /  54 
T MAX DALPHA_CYC_S_01_17_32 0.3888888889 #  14 /  36 
T MIN DALPHA_INT_S_01_03_69 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_69 0.5000000000 #  35 /  70 
T MIN DALPHA_INT_S_01_18_34 0.3846153846 #  20 /  52 
T MAX DALPHA_CYC_S_01_18_34 0.3846153846 #  20 /  52 
T MIN DALPHA_INT_S_01_19_36 0.4000000000 #  20 /  50 
T MAX DALPHA_CYC_S_01_19_36 0.4000000000 #  16 /  40 
T MIN DALPHA_INT_S_01_20_38 0.3785714286 #  53 / 140 
T MAX DALPHA_CYC_S_01_20_38 0.3809523810 #  16 /  42 
T MIN DALPHA_INT_S_01_21_40 0.3934426230 #  24 /  61 
T MAX DALPHA_CYC_S_01_21_40 0.3934426230 #  24 /  61 
T MIN DALPHA_INT_S_01_22_42 0.3913043478 #  27 /  69 
T MAX DALPHA_CYC_S_01_22_42 0.3913043478 #  18 /  46 
T MIN DALPHA_INT_S_01_23_44 0.3880597015 #  26 /  67 
T MAX DALPHA_CYC_S_01_23_44 0.3880597015 #  26 /  67 
T MIN DALPHA_INT_S_01_24_46 0.4000000000 #  26 /  65 
T MAX DALPHA_CYC_S_01_24_46 0.4000000000 #  20 /  50 
T MIN DALPHA_INT_S_01_25_48 0.3866666667 #  29 /  75 
T MAX DALPHA_CYC_S_01_25_48 0.3846153846 #  20 /  52 
T MIN DALPHA_INT_S_01_26_50 0.3947368421 #  30 /  76 
T MAX DALPHA_CYC_S_01_26_50 0.3947368421 #  30 /  76 
T MIN DALPHA_INT_S_01_27_52 0.3928571429 #  33 /  84 
T MAX DALPHA_CYC_S_01_27_52 0.3928571429 #  22 /  56 
T MIN DALPHA_INT_S_01_03_70 0.4794520548 #  35 /  73 
T MAX DALPHA_CYC_S_01_03_70 0.4794520548 #  35 /  73 
T MIN DALPHA_INT_S_01_28_54 0.3902439024 #  32 /  82 
T MAX DALPHA_CYC_S_01_28_54 0.3902439024 #  32 /  82 
T MIN DALPHA_INT_S_01_29_56 0.4000000000 #  32 /  80 
T MAX DALPHA_CYC_S_01_29_56 0.4000000000 #  24 /  60 
T MIN DALPHA_INT_S_01_30_58 0.3888888889 #  35 /  90 
T MAX DALPHA_CYC_S_01_30_58 0.3870967742 #  24 /  62 
T MIN DALPHA_INT_S_01_31_60 0.3956043956 #  36 /  91 
T MAX DALPHA_CYC_S_01_31_60 0.3956043956 #  36 /  91 
T MIN DALPHA_INT_S_01_32_62 0.3956043956 #  36 /  91 
T MAX DALPHA_CYC_S_01_32_62 0.3939393939 #  26 /  66 
T MIN DALPHA_INT_S_01_33_64 0.4000000000 #  38 /  95 
T MAX DALPHA_CYC_S_01_33_64 0.3875000000 #  31 /  80 
T MIN DALPHA_INT_S_01_34_66 0.4000000000 #  38 /  95 
T MAX DALPHA_CYC_S_01_34_66 0.4000000000 #  28 /  70 
T MIN DALPHA_INT_S_01_35_68 0.4040404040 #  40 /  99 
T MAX DALPHA_CYC_S_01_35_68 0.3888888889 #  28 /  72 
T MIN DALPHA_INT_S_01_36_70 0.4040404040 #  40 /  99 
T MAX DALPHA_CYC_S_01_36_70 0.3861386139 #  39 / 101 
T MIN DALPHA_INT_S_01_37_72 0.4166666667 #  40 /  96 
T MAX DALPHA_CYC_S_01_37_72 0.3947368421 #  30 /  76 
T MIN DALPHA_INT_S_01_03_71 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_71 0.5000000000 #  36 /  72 
T MIN DALPHA_INT_S_01_38_74 0.4158415842 #  42 / 101 
T MAX DALPHA_CYC_S_01_38_74 0.3846153846 #  30 /  78 
T MIN DALPHA_INT_S_01_39_76 0.4200000000 #  42 / 100 
T MAX DALPHA_CYC_S_01_39_76 0.4000000000 #  32 /  80 
T MIN DALPHA_INT_S_01_02_07 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_07 0.3333333333 #   3 /   9 
T MIN DALPHA_INT_S_01_03_09 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_09 0.5000000000 #   5 /  10 
T MIN DALPHA_INT_S_01_04_11 0.4000000000 #   2 /   5 
T MAX DALPHA_CYC_S_01_04_11 0.4000000000 #   6 /  15 
T MIN DALPHA_INT_S_01_05_13 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_13 0.5000000000 #   7 /  14 
T MIN DALPHA_INT_S_01_06_15 0.4285714286 #   3 /   7 
T MAX DALPHA_CYC_S_01_06_15 0.4285714286 #   9 /  21 
T MIN DALPHA_INT_S_01_07_17 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_17 0.5000000000 #   9 /  18 
T MIN DALPHA_INT_S_01_08_19 0.4444444444 #   4 /   9 
T MAX DALPHA_CYC_S_01_08_19 0.4444444444 #  12 /  27 
T MIN DALPHA_INT_S_01_09_21 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_21 0.5000000000 #  11 /  22 
T MIN DALPHA_INT_S_01_03_72 0.4800000000 #  36 /  75 
T MAX DALPHA_CYC_S_01_03_72 0.4800000000 #  36 /  75 
T MIN DALPHA_INT_S_01_10_23 0.4545454545 #   5 /  11 
T MAX DALPHA_CYC_S_01_10_23 0.4545454545 #  15 /  33 
T MIN DALPHA_INT_S_01_11_25 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_11_25 0.5000000000 #  13 /  26 
T MIN DALPHA_INT_S_01_12_27 0.4615384615 #   6 /  13 
T MAX DALPHA_CYC_S_01_12_27 0.4615384615 #  18 /  39 
T MIN DALPHA_INT_S_01_13_29 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_13_29 0.5000000000 #  15 /  30 
T MIN DALPHA_INT_S_01_14_31 0.4666666667 #   7 /  15 
T MAX DALPHA_CYC_S_01_14_31 0.4666666667 #  21 /  45 
T MIN DALPHA_INT_S_01_15_33 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_15_33 0.5000000000 #  17 /  34 
T MIN DALPHA_INT_S_01_16_35 0.4705882353 #   8 /  17 
T MAX DALPHA_CYC_S_01_16_35 0.4705882353 #  24 /  51 
T MIN DALPHA_INT_S_01_17_37 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_17_37 0.5000000000 #  19 /  38 
T MIN DALPHA_INT_S_01_18_39 0.4736842105 #   9 /  19 
T MAX DALPHA_CYC_S_01_18_39 0.4736842105 #  27 /  57 
T MIN DALPHA_INT_S_01_19_41 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_19_41 0.5000000000 #  21 /  42 
T MIN DALPHA_INT_S_01_03_73 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_73 0.5000000000 #  37 /  74 
T MIN DALPHA_INT_S_01_20_43 0.4761904762 #  10 /  21 
T MAX DALPHA_CYC_S_01_20_43 0.4761904762 #  30 /  63 
T MIN DALPHA_INT_S_01_21_45 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_21_45 0.5000000000 #  23 /  46 
T MIN DALPHA_INT_S_01_22_47 0.4782608696 #  11 /  23 
T MAX DALPHA_CYC_S_01_22_47 0.4782608696 #  33 /  69 
T MIN DALPHA_INT_S_01_23_49 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_23_49 0.5000000000 #  25 /  50 
T MIN DALPHA_INT_S_01_24_51 0.4800000000 #  12 /  25 
T MAX DALPHA_CYC_S_01_24_51 0.4800000000 #  36 /  75 
T MIN DALPHA_INT_S_01_25_53 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_25_53 0.5000000000 #  27 /  54 
T MIN DALPHA_INT_S_01_26_55 0.4814814815 #  13 /  27 
T MAX DALPHA_CYC_S_01_26_55 0.4814814815 #  39 /  81 
T MIN DALPHA_INT_S_01_27_57 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_27_57 0.5000000000 #  29 /  58 
T MIN DALPHA_INT_S_01_28_59 0.4827586207 #  14 /  29 
T MAX DALPHA_CYC_S_01_28_59 0.4827586207 #  42 /  87 
T MIN DALPHA_INT_S_01_29_61 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_29_61 0.5000000000 #  31 /  62 
T MIN DALPHA_INT_S_01_03_74 0.4805194805 #  37 /  77 
T MAX DALPHA_CYC_S_01_03_74 0.4805194805 #  37 /  77 
T MIN DALPHA_INT_S_01_30_63 0.4838709677 #  15 /  31 
T MAX DALPHA_CYC_S_01_30_63 0.4838709677 #  45 /  93 
T MIN DALPHA_INT_S_01_31_65 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_31_65 0.5000000000 #  33 /  66 
T MIN DALPHA_INT_S_01_32_67 0.4848484848 #  16 /  33 
T MAX DALPHA_CYC_S_01_32_67 0.4848484848 #  48 /  99 
T MIN DALPHA_INT_S_01_33_69 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_33_69 0.5000000000 #  35 /  70 
T MIN DALPHA_INT_S_01_34_71 0.4857142857 #  17 /  35 
T MAX DALPHA_CYC_S_01_34_71 0.4722222222 #  34 /  72 
T MIN DALPHA_INT_S_01_35_73 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_35_73 0.5000000000 #  37 /  74 
T MIN DALPHA_INT_S_01_36_75 0.4864864865 #  18 /  37 
T MAX DALPHA_CYC_S_01_36_75 0.4736842105 #  36 /  76 
T MIN DALPHA_INT_S_01_37_77 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_37_77 0.5000000000 #  39 /  78 
T MIN DALPHA_INT_S_01_38_79 0.4871794872 #  19 /  39 
T MAX DALPHA_CYC_S_01_38_79 0.4750000000 #  38 /  80 
T MIN DALPHA_INT_S_01_39_81 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_39_81 0.5000000000 #  41 /  82 
T MIN DALPHA_INT_S_01_03_75 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_75 0.5000000000 #  38 /  76 
T MIN DALPHA_INT_S_01_02_01 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_02_01 0.5000000000 #   1 /   2 
T MIN DALPHA_INT_S_01_03_03 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_03 0.5000000000 #   2 /   4 
T MIN DALPHA_INT_S_01_04_05 0.3333333333 #   2 /   6 
T MAX DALPHA_CYC_S_01_04_05 0.3333333333 #   2 /   6 
T MIN DALPHA_INT_S_01_05_07 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_07 0.5000000000 #   4 /   8 
T MIN DALPHA_INT_S_01_06_09 0.4000000000 #   4 /  10 
T MAX DALPHA_CYC_S_01_06_09 0.4000000000 #   4 /  10 
T MIN DALPHA_INT_S_01_07_11 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_11 0.5000000000 #   6 /  12 
T MIN DALPHA_INT_S_01_08_13 0.4285714286 #   6 /  14 
T MAX DALPHA_CYC_S_01_08_13 0.4285714286 #   6 /  14 
T MIN DALPHA_INT_S_01_09_15 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_15 0.5000000000 #   8 /  16 
T MIN DALPHA_INT_S_01_10_17 0.4444444444 #   8 /  18 
T MAX DALPHA_CYC_S_01_10_17 0.4444444444 #   8 /  18 
T MIN DALPHA_INT_S_01_11_19 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_11_19 0.5000000000 #  10 /  20 
T MIN DALPHA_INT_S_01_03_76 0.4810126582 #  38 /  79 
T MAX DALPHA_CYC_S_01_03_76 0.4810126582 #  38 /  79 
T MIN DALPHA_INT_S_01_12_21 0.4545454545 #  10 /  22 
T MAX DALPHA_CYC_S_01_12_21 0.4545454545 #  10 /  22 
T MIN DALPHA_INT_S_01_13_23 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_13_23 0.5000000000 #  12 /  24 
T MIN DALPHA_INT_S_01_14_25 0.4615384615 #  12 /  26 
T MAX DALPHA_CYC_S_01_14_25 0.4615384615 #  12 /  26 
T MIN DALPHA_INT_S_01_15_27 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_15_27 0.5000000000 #  14 /  28 
T MIN DALPHA_INT_S_01_16_29 0.4666666667 #  14 /  30 
T MAX DALPHA_CYC_S_01_16_29 0.4666666667 #  14 /  30 
T MIN DALPHA_INT_S_01_17_31 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_17_31 0.5000000000 #  16 /  32 
T MIN DALPHA_INT_S_01_18_33 0.4705882353 #  16 /  34 
T MAX DALPHA_CYC_S_01_18_33 0.4705882353 #  16 /  34 
T MIN DALPHA_INT_S_01_19_35 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_19_35 0.5000000000 #  18 /  36 
T MIN DALPHA_INT_S_01_20_37 0.4736842105 #  18 /  38 
T MAX DALPHA_CYC_S_01_20_37 0.4736842105 #  18 /  38 
T MIN DALPHA_INT_S_01_21_39 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_21_39 0.5000000000 #  20 /  40 
T MIN DALPHA_INT_S_01_02_18 0.3157894737 #   6 /  19 
T MAX DALPHA_CYC_S_01_02_18 0.3157894737 #   6 /  19 
T MIN DALPHA_INT_S_01_03_77 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_77 0.5000000000 #  39 /  78 
T MIN DALPHA_INT_S_01_22_41 0.4761904762 #  20 /  42 
T MAX DALPHA_CYC_S_01_22_41 0.4761904762 #  20 /  42 
T MIN DALPHA_INT_S_01_23_43 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_23_43 0.5000000000 #  22 /  44 
T MIN DALPHA_INT_S_01_24_45 0.4782608696 #  22 /  46 
T MAX DALPHA_CYC_S_01_24_45 0.4782608696 #  22 /  46 
T MIN DALPHA_INT_S_01_25_47 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_25_47 0.5000000000 #  24 /  48 
T MIN DALPHA_INT_S_01_26_49 0.4800000000 #  24 /  50 
T MAX DALPHA_CYC_S_01_26_49 0.4800000000 #  24 /  50 
T MIN DALPHA_INT_S_01_27_51 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_27_51 0.5000000000 #  26 /  52 
T MIN DALPHA_INT_S_01_28_53 0.4814814815 #  26 /  54 
T MAX DALPHA_CYC_S_01_28_53 0.4814814815 #  26 /  54 
T MIN DALPHA_INT_S_01_29_55 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_29_55 0.5000000000 #  28 /  56 
T MIN DALPHA_INT_S_01_30_57 0.4827586207 #  28 /  58 
T MAX DALPHA_CYC_S_01_30_57 0.4827586207 #  28 /  58 
T MIN DALPHA_INT_S_01_31_59 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_31_59 0.5000000000 #  30 /  60 
T MIN DALPHA_INT_S_01_03_78 0.4814814815 #  39 /  81 
T MAX DALPHA_CYC_S_01_03_78 0.4814814815 #  39 /  81 
T MIN DALPHA_INT_S_01_32_61 0.4838709677 #  30 /  62 
T MAX DALPHA_CYC_S_01_32_61 0.4838709677 #  30 /  62 
T MIN DALPHA_INT_S_01_33_63 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_33_63 0.5000000000 #  32 /  64 
T MIN DALPHA_INT_S_01_34_65 0.4848484848 #  32 /  66 
T MAX DALPHA_CYC_S_01_34_65 0.4848484848 #  32 /  66 
T MIN DALPHA_INT_S_01_35_67 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_35_67 0.5000000000 #  34 /  68 
T MIN DALPHA_INT_S_01_36_69 0.4857142857 #  34 /  70 
T MAX DALPHA_CYC_S_01_36_69 0.4857142857 #  34 /  70 
T MIN DALPHA_INT_S_01_37_71 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_37_71 0.5000000000 #  36 /  72 
T MIN DALPHA_INT_S_01_38_73 0.4864864865 #  36 /  74 
T MAX DALPHA_CYC_S_01_38_73 0.4864864865 #  36 /  74 
T MIN DALPHA_INT_S_01_39_75 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_39_75 0.5000000000 #  38 /  76 
T MIN DALPHA_INT_S_01_02_08 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_08 0.3333333333 #   3 /   9 
T MIN DALPHA_INT_S_01_03_10 0.3846153846 #   5 /  13 
T MAX DALPHA_CYC_S_01_03_10 0.3846153846 #   5 /  13 
T MIN DALPHA_INT_S_01_03_79 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_79 0.5000000000 #  40 /  80 
T MIN DALPHA_INT_S_01_04_12 0.3846153846 #   5 /  13 
T MAX DALPHA_CYC_S_01_04_12 0.3846153846 #   5 /  13 
T MIN DALPHA_INT_S_01_05_14 0.3684210526 #   7 /  19 
T MAX DALPHA_CYC_S_01_05_14 0.3684210526 #   7 /  19 
T MIN DALPHA_INT_S_01_06_16 0.4117647059 #   7 /  17 
T MAX DALPHA_CYC_S_01_06_16 0.4117647059 #   7 /  17 
T MIN DALPHA_INT_S_01_07_18 0.3684210526 #  28 /  76 
T MAX DALPHA_CYC_S_01_07_18 0.3684210526 #   7 /  19 
T MIN DALPHA_INT_S_01_08_20 0.4285714286 #   9 /  21 
T MAX DALPHA_CYC_S_01_08_20 0.4285714286 #   9 /  21 
T MIN DALPHA_INT_S_01_09_22 0.3913043478 #  27 /  69 
T MAX DALPHA_CYC_S_01_09_22 0.3913043478 #   9 /  23 
T MIN DALPHA_INT_S_01_10_24 0.4117647059 #  14 /  34 
T MAX DALPHA_CYC_S_01_10_24 0.4117647059 #  14 /  34 
T MIN DALPHA_INT_S_01_11_26 0.4074074074 #  22 /  54 
T MAX DALPHA_CYC_S_01_11_26 0.4074074074 #  11 /  27 
T MIN DALPHA_INT_S_01_12_28 0.4000000000 #  16 /  40 
T MAX DALPHA_CYC_S_01_12_28 0.4000000000 #  16 /  40 
T MIN DALPHA_INT_S_01_13_30 0.4193548387 #  26 /  62 
T MAX DALPHA_CYC_S_01_13_30 0.4193548387 #  13 /  31 
T MIN DALPHA_INT_S_01_04_05 0.3333333333 #   2 /   6 
T MAX DALPHA_CYC_S_01_04_05 0.3333333333 #   2 /   6 
T MIN DALPHA_INT_S_01_14_32 0.3913043478 #  54 / 138 
T MAX DALPHA_CYC_S_01_14_32 0.3939393939 #  13 /  33 
T MIN DALPHA_INT_S_01_15_34 0.4285714286 #  18 /  42 
T MAX DALPHA_CYC_S_01_15_34 0.4285714286 #  15 /  35 
T MIN DALPHA_INT_S_01_16_36 0.4054054054 #  45 / 111 
T MAX DALPHA_CYC_S_01_16_36 0.4054054054 #  15 /  37 
T MIN DALPHA_INT_S_01_17_38 0.4181818182 #  23 /  55 
T MAX DALPHA_CYC_S_01_17_38 0.4181818182 #  23 /  55 
T MIN DALPHA_INT_S_01_18_40 0.4146341463 #  34 /  82 
T MAX DALPHA_CYC_S_01_18_40 0.4146341463 #  17 /  41 
T MIN DALPHA_INT_S_01_19_42 0.4098360656 #  25 /  61 
T MAX DALPHA_CYC_S_01_19_42 0.4098360656 #  25 /  61 
T MIN DALPHA_INT_S_01_20_44 0.4222222222 #  38 /  90 
T MAX DALPHA_CYC_S_01_20_44 0.4222222222 #  19 /  45 
T MIN DALPHA_INT_S_01_21_46 0.4029850746 #  54 / 134 
T MAX DALPHA_CYC_S_01_21_46 0.4042553191 #  19 /  47 
T MIN DALPHA_INT_S_01_22_48 0.4285714286 #  27 /  63 
T MAX DALPHA_CYC_S_01_22_48 0.4285714286 #  21 /  49 
T MIN DALPHA_INT_S_01_23_50 0.4117647059 #  56 / 136 
T MAX DALPHA_CYC_S_01_23_50 0.4117647059 #  21 /  51 
T MIN DALPHA_INT_S_01_04_06 0.4000000000 #   2 /   5 
T MAX DALPHA_CYC_S_01_04_06 0.4000000000 #   4 /  10 
T MIN DALPHA_INT_S_01_24_52 0.4210526316 #  32 /  76 
T MAX DALPHA_CYC_S_01_24_52 0.4210526316 #  32 /  76 
T MIN DALPHA_INT_S_01_25_54 0.4186046512 #  36 /  86 
T MAX DALPHA_CYC_S_01_25_54 0.4181818182 #  23 /  55 
T MIN DALPHA_INT_S_01_26_56 0.4146341463 #  34 /  82 
T MAX DALPHA_CYC_S_01_26_56 0.4146341463 #  34 /  82 
T MIN DALPHA_INT_S_01_27_58 0.4239130435 #  39 /  92 
T MAX DALPHA_CYC_S_01_27_58 0.4237288136 #  25 /  59 
T MIN DALPHA_INT_S_01_28_60 0.4111111111 #  37 /  90 
T MAX DALPHA_CYC_S_01_28_60 0.4098360656 #  25 /  61 
T MIN DALPHA_INT_S_01_29_62 0.4285714286 #  36 /  84 
T MAX DALPHA_CYC_S_01_29_62 0.4285714286 #  27 /  63 
T MIN DALPHA_INT_S_01_30_64 0.4166666667 #  40 /  96 
T MAX DALPHA_CYC_S_01_30_64 0.4153846154 #  27 /  65 
T MIN DALPHA_INT_S_01_31_66 0.4226804124 #  41 /  97 
T MAX DALPHA_CYC_S_01_31_66 0.4226804124 #  41 /  97 
T MIN DALPHA_INT_S_01_32_68 0.4226804124 #  41 /  97 
T MAX DALPHA_CYC_S_01_32_68 0.4202898551 #  29 /  69 
T MIN DALPHA_INT_S_01_33_70 0.4343434343 #  43 /  99 
T MAX DALPHA_CYC_S_01_33_70 0.4137931034 #  36 /  87 
T MIN DALPHA_INT_S_01_04_07 0.3750000000 #   3 /   8 
T MAX DALPHA_CYC_S_01_04_07 0.3750000000 #   3 /   8 
T MIN DALPHA_INT_S_01_34_72 0.4257425743 #  43 / 101 
T MAX DALPHA_CYC_S_01_34_72 0.4246575342 #  31 /  73 
T MIN DALPHA_INT_S_01_35_74 0.4285714286 #  45 / 105 
T MAX DALPHA_CYC_S_01_35_74 0.4133333333 #  31 /  75 
T MIN DALPHA_INT_S_01_36_76 0.4285714286 #  45 / 105 
T MAX DALPHA_CYC_S_01_36_76 0.4285714286 #  33 /  77 
T MIN DALPHA_INT_S_01_37_78 0.4351851852 #  47 / 108 
T MAX DALPHA_CYC_S_01_37_78 0.4177215190 #  33 /  79 
T MIN DALPHA_INT_S_01_38_80 0.4311926606 #  47 / 109 
T MAX DALPHA_CYC_S_01_38_80 0.4197530864 #  34 /  81 
T MIN DALPHA_INT_S_01_39_82 0.4423076923 #  46 / 104 
T MAX DALPHA_CYC_S_01_39_82 0.4216867470 #  35 /  83 
T MIN DALPHA_INT_S_01_02_00 1.0000000000 #   1 /   1 
T MAX DALPHA_CYC_S_01_02_00 1.0000000000 #   1 /   1 
T MIN DALPHA_INT_S_01_03_02 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_03_02 0.3333333333 #   1 /   3 
T MIN DALPHA_INT_S_01_04_04 0.4000000000 #   2 /   5 
T MAX DALPHA_CYC_S_01_04_04 0.4000000000 #   2 /   5 
T MIN DALPHA_INT_S_01_05_06 0.2857142857 #   6 /  21 
T MAX DALPHA_CYC_S_01_05_06 0.2857142857 #   2 /   7 
T MIN DALPHA_INT_S_01_04_08 0.3333333333 #   4 /  12 
T MAX DALPHA_CYC_S_01_04_08 0.3333333333 #   3 /   9 
T MIN DALPHA_INT_S_01_06_08 0.4285714286 #   3 /   7 
T MAX DALPHA_CYC_S_01_06_08 0.4285714286 #   6 /  14 
T MIN DALPHA_INT_S_01_07_10 0.3636363636 #   8 /  22 
T MAX DALPHA_CYC_S_01_07_10 0.3636363636 #   4 /  11 
T MIN DALPHA_INT_S_01_08_12 0.4000000000 #   8 /  20 
T MAX DALPHA_CYC_S_01_08_12 0.4000000000 #   8 /  20 
T MIN DALPHA_INT_S_01_09_14 0.4000000000 #   8 /  20 
T MAX DALPHA_CYC_S_01_09_14 0.4000000000 #   6 /  15 
T MIN DALPHA_INT_S_01_10_16 0.3846153846 #  10 /  26 
T MAX DALPHA_CYC_S_01_10_16 0.3846153846 #  10 /  26 
T MIN DALPHA_INT_S_01_11_18 0.4166666667 #  10 /  24 
T MAX DALPHA_CYC_S_01_11_18 0.4166666667 #  10 /  24 
T MIN DALPHA_INT_S_01_12_20 0.3809523810 #  24 /  63 
T MAX DALPHA_CYC_S_01_12_20 0.3809523810 #   8 /  21 
T MIN DALPHA_INT_S_01_13_22 0.4285714286 #  12 /  28 
T MAX DALPHA_CYC_S_01_13_22 0.4285714286 #  12 /  28 
T MIN DALPHA_INT_S_01_14_24 0.4000000000 #  16 /  40 
T MAX DALPHA_CYC_S_01_14_24 0.4000000000 #  10 /  25 
T MIN DALPHA_INT_S_01_15_26 0.4146341463 #  17 /  41 
T MAX DALPHA_CYC_S_01_15_26 0.4146341463 #  17 /  41 
T MIN DALPHA_INT_S_01_04_09 0.4000000000 #   2 /   5 
T MAX DALPHA_CYC_S_01_04_09 0.4000000000 #   4 /  10 
T MIN DALPHA_INT_S_01_16_28 0.4117647059 #  21 /  51 
T MAX DALPHA_CYC_S_01_16_28 0.4117647059 #  14 /  34 
T MIN DALPHA_INT_S_01_17_30 0.4042553191 #  19 /  47 
T MAX DALPHA_CYC_S_01_17_30 0.4042553191 #  19 /  47 
T MIN DALPHA_INT_S_01_18_32 0.4210526316 #  24 /  57 
T MAX DALPHA_CYC_S_01_18_32 0.4210526316 #  16 /  38 
T MIN DALPHA_INT_S_01_19_34 0.4000000000 #  22 /  55 
T MAX DALPHA_CYC_S_01_19_34 0.4000000000 #  14 /  35 
T MIN DALPHA_INT_S_01_20_36 0.4285714286 #  21 /  49 
T MAX DALPHA_CYC_S_01_20_36 0.4285714286 #  18 /  42 
T MIN DALPHA_INT_S_01_21_38 0.4090909091 #  27 /  66 
T MAX DALPHA_CYC_S_01_21_38 0.4090909091 #  18 /  44 
T MIN DALPHA_INT_S_01_22_40 0.4193548387 #  26 /  62 
T MAX DALPHA_CYC_S_01_22_40 0.4193548387 #  26 /  62 
T MIN DALPHA_INT_S_01_23_42 0.4166666667 #  30 /  72 
T MAX DALPHA_CYC_S_01_23_42 0.4166666667 #  20 /  48 
T MIN DALPHA_INT_S_01_24_44 0.4117647059 #  28 /  68 
T MAX DALPHA_CYC_S_01_24_44 0.4117647059 #  28 /  68 
T MIN DALPHA_INT_S_01_25_46 0.4230769231 #  33 /  78 
T MAX DALPHA_CYC_S_01_25_46 0.4230769231 #  22 /  52 
T MIN DALPHA_INT_S_01_04_10 0.3636363636 #   4 /  11 
T MAX DALPHA_CYC_S_01_04_10 0.3636363636 #   4 /  11 
T MIN DALPHA_INT_S_01_26_48 0.4057971014 #  56 / 138 
T MAX DALPHA_CYC_S_01_26_48 0.4074074074 #  22 /  54 
T MIN DALPHA_INT_S_01_27_50 0.4285714286 #  30 /  70 
T MAX DALPHA_CYC_S_01_27_50 0.4285714286 #  24 /  56 
T MIN DALPHA_INT_S_01_28_52 0.4137931034 #  36 /  87 
T MAX DALPHA_CYC_S_01_28_52 0.4137931034 #  24 /  58 
T MIN DALPHA_INT_S_01_29_54 0.4216867470 #  35 /  83 
T MAX DALPHA_CYC_S_01_29_54 0.4216867470 #  35 /  83 
T MIN DALPHA_INT_S_01_30_56 0.4193548387 #  39 /  93 
T MAX DALPHA_CYC_S_01_30_56 0.4193548387 #  26 /  62 
T MIN DALPHA_INT_S_01_31_58 0.4157303371 #  37 /  89 
T MAX DALPHA_CYC_S_01_31_58 0.4157303371 #  37 /  89 
T MIN DALPHA_INT_S_01_32_60 0.4242424242 #  42 /  99 
T MAX DALPHA_CYC_S_01_32_60 0.4242424242 #  28 /  66 
T MIN DALPHA_INT_S_01_33_62 0.4123711340 #  40 /  97 
T MAX DALPHA_CYC_S_01_33_62 0.4117647059 #  28 /  68 
T MIN DALPHA_INT_S_01_34_64 0.4285714286 #  39 /  91 
T MAX DALPHA_CYC_S_01_34_64 0.4285714286 #  30 /  70 
T MIN DALPHA_INT_S_01_35_66 0.4226804124 #  41 /  97 
T MAX DALPHA_CYC_S_01_35_66 0.4166666667 #  30 /  72 
T MIN DALPHA_INT_S_01_04_11 0.4000000000 #   2 /   5 
T MAX DALPHA_CYC_S_01_04_11 0.4000000000 #   6 /  15 
T MIN DALPHA_INT_S_01_36_68 0.4315789474 #  41 /  95 
T MAX DALPHA_CYC_S_01_36_68 0.4123711340 #  40 /  97 
T MIN DALPHA_INT_S_01_37_70 0.4257425743 #  43 / 101 
T MAX DALPHA_CYC_S_01_37_70 0.4210526316 #  32 /  76 
T MIN DALPHA_INT_S_01_38_72 0.4339622642 #  46 / 106 
T MAX DALPHA_CYC_S_01_38_72 0.4102564103 #  32 /  78 
T MIN DALPHA_INT_S_01_39_74 0.4285714286 #  45 / 105 
T MAX DALPHA_CYC_S_01_39_74 0.4250000000 #  34 /  80 
T MIN DALPHA_INT_S_01_02_09 0.3000000000 #   3 /  10 
T MAX DALPHA_CYC_S_01_02_09 0.3000000000 #   3 /  10 
T MIN DALPHA_INT_S_01_03_11 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_11 0.5000000000 #   6 /  12 
T MIN DALPHA_INT_S_01_04_13 0.3571428571 #  20 /  56 
T MAX DALPHA_CYC_S_01_04_13 0.3571428571 #   5 /  14 
T MIN DALPHA_INT_S_01_05_15 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_15 0.5000000000 #   8 /  16 
T MIN DALPHA_INT_S_01_06_17 0.3913043478 #   9 /  23 
T MAX DALPHA_CYC_S_01_06_17 0.3913043478 #   9 /  23 
T MIN DALPHA_INT_S_01_07_19 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_19 0.5000000000 #  10 /  20 
T MIN DALPHA_INT_S_01_02_19 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_19 0.3333333333 #   7 /  21 
T MIN DALPHA_INT_S_01_04_12 0.3846153846 #   5 /  13 
T MAX DALPHA_CYC_S_01_04_12 0.3846153846 #   5 /  13 
T MIN DALPHA_INT_S_01_08_21 0.4137931034 #  12 /  29 
T MAX DALPHA_CYC_S_01_08_21 0.4137931034 #  12 /  29 
T MIN DALPHA_INT_S_01_09_23 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_23 0.5000000000 #  12 /  24 
T MIN DALPHA_INT_S_01_10_25 0.4285714286 #  15 /  35 
T MAX DALPHA_CYC_S_01_10_25 0.4285714286 #  15 /  35 
T MIN DALPHA_INT_S_01_11_27 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_11_27 0.5000000000 #  14 /  28 
T MIN DALPHA_INT_S_01_12_29 0.4390243902 #  18 /  41 
T MAX DALPHA_CYC_S_01_12_29 0.4390243902 #  18 /  41 
T MIN DALPHA_INT_S_01_13_31 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_13_31 0.5000000000 #  16 /  32 
T MIN DALPHA_INT_S_01_14_33 0.4468085106 #  21 /  47 
T MAX DALPHA_CYC_S_01_14_33 0.4468085106 #  21 /  47 
T MIN DALPHA_INT_S_01_15_35 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_15_35 0.5000000000 #  18 /  36 
T MIN DALPHA_INT_S_01_16_37 0.4528301887 #  24 /  53 
T MAX DALPHA_CYC_S_01_16_37 0.4528301887 #  24 /  53 
T MIN DALPHA_INT_S_01_17_39 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_17_39 0.5000000000 #  20 /  40 
T MIN DALPHA_INT_S_01_04_13 0.3571428571 #  20 /  56 
T MAX DALPHA_CYC_S_01_04_13 0.3571428571 #   5 /  14 
T MIN DALPHA_INT_S_01_18_41 0.4576271186 #  27 /  59 
T MAX DALPHA_CYC_S_01_18_41 0.4576271186 #  27 /  59 
T MIN DALPHA_INT_S_01_19_43 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_19_43 0.5000000000 #  22 /  44 
T MIN DALPHA_INT_S_01_20_45 0.4615384615 #  30 /  65 
T MAX DALPHA_CYC_S_01_20_45 0.4615384615 #  30 /  65 
T MIN DALPHA_INT_S_01_21_47 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_21_47 0.5000000000 #  24 /  48 
T MIN DALPHA_INT_S_01_22_49 0.4647887324 #  33 /  71 
T MAX DALPHA_CYC_S_01_22_49 0.4647887324 #  33 /  71 
T MIN DALPHA_INT_S_01_23_51 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_23_51 0.5000000000 #  26 /  52 
T MIN DALPHA_INT_S_01_24_53 0.4675324675 #  36 /  77 
T MAX DALPHA_CYC_S_01_24_53 0.4675324675 #  36 /  77 
T MIN DALPHA_INT_S_01_25_55 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_25_55 0.5000000000 #  28 /  56 
T MIN DALPHA_INT_S_01_26_57 0.4698795181 #  39 /  83 
T MAX DALPHA_CYC_S_01_26_57 0.4698795181 #  39 /  83 
T MIN DALPHA_INT_S_01_27_59 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_27_59 0.5000000000 #  30 /  60 
T MIN DALPHA_INT_S_01_04_14 0.4000000000 #   2 /   5 
T MAX DALPHA_CYC_S_01_04_14 0.4000000000 #   6 /  15 
T MIN DALPHA_INT_S_01_28_61 0.4719101124 #  42 /  89 
T MAX DALPHA_CYC_S_01_28_61 0.4719101124 #  42 /  89 
T MIN DALPHA_INT_S_01_29_63 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_29_63 0.5000000000 #  32 /  64 
T MIN DALPHA_INT_S_01_30_65 0.4736842105 #  45 /  95 
T MAX DALPHA_CYC_S_01_30_65 0.4736842105 #  45 /  95 
T MIN DALPHA_INT_S_01_31_67 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_31_67 0.5000000000 #  34 /  68 
T MIN DALPHA_INT_S_01_32_69 0.4752475248 #  48 / 101 
T MAX DALPHA_CYC_S_01_32_69 0.4752475248 #  48 / 101 
T MIN DALPHA_INT_S_01_33_71 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_33_71 0.5000000000 #  36 /  72 
T MIN DALPHA_INT_S_01_34_73 0.4857142857 #  17 /  35 
T MAX DALPHA_CYC_S_01_34_73 0.4594594595 #  34 /  74 
T MIN DALPHA_INT_S_01_35_75 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_35_75 0.5000000000 #  38 /  76 
T MIN DALPHA_INT_S_01_36_77 0.4864864865 #  18 /  37 
T MAX DALPHA_CYC_S_01_36_77 0.4615384615 #  36 /  78 
T MIN DALPHA_INT_S_01_37_79 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_37_79 0.5000000000 #  40 /  80 
T MIN DALPHA_INT_S_01_04_15 0.3750000000 #   6 /  16 
T MAX DALPHA_CYC_S_01_04_15 0.3750000000 #   6 /  16 
T MIN DALPHA_INT_S_01_38_81 0.4871794872 #  19 /  39 
T MAX DALPHA_CYC_S_01_38_81 0.4634146341 #  38 /  82 
T MIN DALPHA_INT_S_01_39_83 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_39_83 0.5000000000 #  42 /  84 
T MIN DALPHA_INT_S_01_02_-1 1.0000000000 #   1 /   1 
T MAX DALPHA_CYC_S_01_02_-1 1.0000000000 #   1 /   1 
T MIN DALPHA_INT_S_01_03_01 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_01 0.5000000000 #   1 /   2 
T MIN DALPHA_INT_S_01_04_03 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_04_03 0.5000000000 #   2 /   4 
T MIN DALPHA_INT_S_01_05_05 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_05 0.5000000000 #   3 /   6 
T MIN DALPHA_INT_S_01_06_07 0.3076923077 #   4 /  13 
T MAX DALPHA_CYC_S_01_06_07 0.3076923077 #   4 /  13 
T MIN DALPHA_INT_S_01_07_09 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_09 0.5000000000 #   5 /  10 
T MIN DALPHA_INT_S_01_08_11 0.3684210526 #   7 /  19 
T MAX DALPHA_CYC_S_01_08_11 0.3684210526 #   7 /  19 
T MIN DALPHA_INT_S_01_09_13 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_13 0.5000000000 #   7 /  14 
T MIN DALPHA_INT_S_01_04_16 0.4000000000 #   2 /   5 
T MAX DALPHA_CYC_S_01_04_16 0.4000000000 #   8 /  20 
T MIN DALPHA_INT_S_01_10_15 0.4000000000 #  10 /  25 
T MAX DALPHA_CYC_S_01_10_15 0.4000000000 #  10 /  25 
T MIN DALPHA_INT_S_01_11_17 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_11_17 0.5000000000 #   9 /  18 
T MIN DALPHA_INT_S_01_12_19 0.4193548387 #  13 /  31 
T MAX DALPHA_CYC_S_01_12_19 0.4193548387 #  13 /  31 
T MIN DALPHA_INT_S_01_13_21 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_13_21 0.5000000000 #  11 /  22 
T MIN DALPHA_INT_S_01_14_23 0.4324324324 #  16 /  37 
T MAX DALPHA_CYC_S_01_14_23 0.4324324324 #  16 /  37 
T MIN DALPHA_INT_S_01_15_25 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_15_25 0.5000000000 #  13 /  26 
T MIN DALPHA_INT_S_01_16_27 0.4418604651 #  19 /  43 
T MAX DALPHA_CYC_S_01_16_27 0.4418604651 #  19 /  43 
T MIN DALPHA_INT_S_01_17_29 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_17_29 0.5000000000 #  15 /  30 
T MIN DALPHA_INT_S_01_18_31 0.4489795918 #  22 /  49 
T MAX DALPHA_CYC_S_01_18_31 0.4489795918 #  22 /  49 
T MIN DALPHA_INT_S_01_19_33 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_19_33 0.5000000000 #  17 /  34 
T MIN DALPHA_INT_S_01_04_17 0.3888888889 #   7 /  18 
T MAX DALPHA_CYC_S_01_04_17 0.3888888889 #   7 /  18 
T MIN DALPHA_INT_S_01_20_35 0.4545454545 #  25 /  55 
T MAX DALPHA_CYC_S_01_20_35 0.4545454545 #  25 /  55 
T MIN DALPHA_INT_S_01_21_37 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_21_37 0.5000000000 #  19 /  38 
T MIN DALPHA_INT_S_01_22_39 0.4590163934 #  28 /  61 
T MAX DALPHA_CYC_S_01_22_39 0.4590163934 #  28 /  61 
T MIN DALPHA_INT_S_01_23_41 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_23_41 0.5000000000 #  21 /  42 
T MIN DALPHA_INT_S_01_24_43 0.4626865672 #  31 /  67 
T MAX DALPHA_CYC_S_01_24_43 0.4626865672 #  31 /  67 
T MIN DALPHA_INT_S_01_25_45 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_25_45 0.5000000000 #  23 /  46 
T MIN DALPHA_INT_S_01_26_47 0.4657534247 #  34 /  73 
T MAX DALPHA_CYC_S_01_26_47 0.4657534247 #  34 /  73 
T MIN DALPHA_INT_S_01_27_49 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_27_49 0.5000000000 #  25 /  50 
T MIN DALPHA_INT_S_01_28_51 0.4683544304 #  37 /  79 
T MAX DALPHA_CYC_S_01_28_51 0.4683544304 #  37 /  79 
T MIN DALPHA_INT_S_01_29_53 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_29_53 0.5000000000 #  27 /  54 
T MIN DALPHA_INT_S_01_04_18 0.3684210526 #  28 /  76 
T MAX DALPHA_CYC_S_01_04_18 0.3684210526 #   7 /  19 
T MIN DALPHA_INT_S_01_30_55 0.4705882353 #  40 /  85 
T MAX DALPHA_CYC_S_01_30_55 0.4705882353 #  40 /  85 
T MIN DALPHA_INT_S_01_31_57 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_31_57 0.5000000000 #  29 /  58 
T MIN DALPHA_INT_S_01_32_59 0.4725274725 #  43 /  91 
T MAX DALPHA_CYC_S_01_32_59 0.4725274725 #  43 /  91 
T MIN DALPHA_INT_S_01_33_61 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_33_61 0.5000000000 #  31 /  62 
T MIN DALPHA_INT_S_01_34_63 0.4742268041 #  46 /  97 
T MAX DALPHA_CYC_S_01_34_63 0.4742268041 #  46 /  97 
T MIN DALPHA_INT_S_01_35_65 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_35_65 0.5000000000 #  33 /  66 
T MIN DALPHA_INT_S_01_36_67 0.4757281553 #  49 / 103 
T MAX DALPHA_CYC_S_01_36_67 0.4757281553 #  49 / 103 
T MIN DALPHA_INT_S_01_37_69 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_37_69 0.5000000000 #  35 /  70 
T MIN DALPHA_INT_S_01_38_71 0.4861111111 #  35 /  72 
T MAX DALPHA_CYC_S_01_38_71 0.4722222222 #  34 /  72 
T MIN DALPHA_INT_S_01_39_73 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_39_73 0.5000000000 #  37 /  74 
T MIN DALPHA_INT_S_01_04_19 0.4000000000 #   2 /   5 
T MAX DALPHA_CYC_S_01_04_19 0.4000000000 #   8 /  20 
T MIN DALPHA_INT_S_01_04_20 0.3809523810 #   8 /  21 
T MAX DALPHA_CYC_S_01_04_20 0.3809523810 #   8 /  21 
T MIN DALPHA_INT_S_01_04_21 0.4000000000 #   2 /   5 
T MAX DALPHA_CYC_S_01_04_21 0.4000000000 #  10 /  25 
T MIN DALPHA_INT_S_01_02_20 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_20 0.3333333333 #   7 /  21 
T MIN DALPHA_INT_S_01_04_22 0.3913043478 #   9 /  23 
T MAX DALPHA_CYC_S_01_04_22 0.3913043478 #   9 /  23 
T MIN DALPHA_INT_S_01_04_23 0.3750000000 #  36 /  96 
T MAX DALPHA_CYC_S_01_04_23 0.3750000000 #   9 /  24 
T MIN DALPHA_INT_S_01_04_24 0.4000000000 #   2 /   5 
T MAX DALPHA_CYC_S_01_04_24 0.4000000000 #  10 /  25 
T MIN DALPHA_INT_S_01_04_25 0.3846153846 #  10 /  26 
T MAX DALPHA_CYC_S_01_04_25 0.3846153846 #  10 /  26 
T MIN DALPHA_INT_S_01_04_26 0.4000000000 #   2 /   5 
T MAX DALPHA_CYC_S_01_04_26 0.4000000000 #  12 /  30 
T MIN DALPHA_INT_S_01_04_27 0.3928571429 #  11 /  28 
T MAX DALPHA_CYC_S_01_04_27 0.3928571429 #  11 /  28 
T MIN DALPHA_INT_S_01_04_28 0.3793103448 #  44 / 116 
T MAX DALPHA_CYC_S_01_04_28 0.3793103448 #  11 /  29 
T MIN DALPHA_INT_S_01_04_29 0.4000000000 #   2 /   5 
T MAX DALPHA_CYC_S_01_04_29 0.4000000000 #  12 /  30 
T MIN DALPHA_INT_S_01_04_30 0.3870967742 #  12 /  31 
T MAX DALPHA_CYC_S_01_04_30 0.3870967742 #  12 /  31 
T MIN DALPHA_INT_S_01_04_31 0.4000000000 #   2 /   5 
T MAX DALPHA_CYC_S_01_04_31 0.4000000000 #  14 /  35 
T MIN DALPHA_INT_S_01_02_21 0.3181818182 #   7 /  22 
T MAX DALPHA_CYC_S_01_02_21 0.3181818182 #   7 /  22 
T MIN DALPHA_INT_S_01_04_32 0.3939393939 #  13 /  33 
T MAX DALPHA_CYC_S_01_04_32 0.3939393939 #  13 /  33 
T MIN DALPHA_INT_S_01_04_33 0.3823529412 #  52 / 136 
T MAX DALPHA_CYC_S_01_04_33 0.3823529412 #  13 /  34 
T MIN DALPHA_INT_S_01_04_34 0.4000000000 #   2 /   5 
T MAX DALPHA_CYC_S_01_04_34 0.4000000000 #  14 /  35 
T MIN DALPHA_INT_S_01_04_35 0.3888888889 #  14 /  36 
T MAX DALPHA_CYC_S_01_04_35 0.3888888889 #  14 /  36 
T MIN DALPHA_INT_S_01_04_36 0.4000000000 #   2 /   5 
T MAX DALPHA_CYC_S_01_04_36 0.4000000000 #  16 /  40 
T MIN DALPHA_INT_S_01_04_37 0.3947368421 #  15 /  38 
T MAX DALPHA_CYC_S_01_04_37 0.3947368421 #  15 /  38 
T MIN DALPHA_INT_S_01_04_38 0.3846153846 #  60 / 156 
T MAX DALPHA_CYC_S_01_04_38 0.3846153846 #  15 /  39 
T MIN DALPHA_INT_S_01_04_39 0.4000000000 #   2 /   5 
T MAX DALPHA_CYC_S_01_04_39 0.4000000000 #  16 /  40 
T MIN DALPHA_INT_S_01_04_40 0.3902439024 #  16 /  41 
T MAX DALPHA_CYC_S_01_04_40 0.3902439024 #  16 /  41 
T MIN DALPHA_INT_S_01_04_41 0.4000000000 #   2 /   5 
T MAX DALPHA_CYC_S_01_04_41 0.4000000000 #  18 /  45 
T MIN DALPHA_INT_S_01_02_22 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_22 0.3333333333 #   8 /  24 
T MIN DALPHA_INT_S_01_04_42 0.3953488372 #  17 /  43 
T MAX DALPHA_CYC_S_01_04_42 0.3953488372 #  17 /  43 
T MIN DALPHA_INT_S_01_04_43 0.3855421687 #  64 / 166 
T MAX DALPHA_CYC_S_01_04_43 0.3863636364 #  17 /  44 
T MIN DALPHA_INT_S_01_04_44 0.4000000000 #   2 /   5 
T MAX DALPHA_CYC_S_01_04_44 0.4000000000 #  18 /  45 
T MIN DALPHA_INT_S_01_04_45 0.3913043478 #  18 /  46 
T MAX DALPHA_CYC_S_01_04_45 0.3913043478 #  18 /  46 
T MIN DALPHA_INT_S_01_04_46 0.4000000000 #   2 /   5 
T MAX DALPHA_CYC_S_01_04_46 0.4000000000 #  20 /  50 
T MIN DALPHA_INT_S_01_04_47 0.3958333333 #  19 /  48 
T MAX DALPHA_CYC_S_01_04_47 0.3958333333 #  19 /  48 
T MIN DALPHA_INT_S_01_04_48 0.3859649123 #  66 / 171 
T MAX DALPHA_CYC_S_01_04_48 0.3877551020 #  19 /  49 
T MIN DALPHA_INT_S_01_04_49 0.4000000000 #   2 /   5 
T MAX DALPHA_CYC_S_01_04_49 0.4000000000 #  20 /  50 
T MIN DALPHA_INT_S_01_04_50 0.3921568627 #  20 /  51 
T MAX DALPHA_CYC_S_01_04_50 0.3921568627 #  20 /  51 
T MIN DALPHA_INT_S_01_04_51 0.4000000000 #   2 /   5 
T MAX DALPHA_CYC_S_01_04_51 0.4000000000 #  22 /  55 
T MIN DALPHA_INT_S_01_02_05 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_05 0.3333333333 #   2 /   6 
T MIN DALPHA_INT_S_01_02_23 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_23 0.3333333333 #   8 /  24 
T MIN DALPHA_INT_S_01_04_52 0.3962264151 #  21 /  53 
T MAX DALPHA_CYC_S_01_04_52 0.3962264151 #  21 /  53 
T MIN DALPHA_INT_S_01_04_53 0.3885714286 #  68 / 175 
T MAX DALPHA_CYC_S_01_04_53 0.3888888889 #  21 /  54 
T MIN DALPHA_INT_S_01_04_54 0.4000000000 #   2 /   5 
T MAX DALPHA_CYC_S_01_04_54 0.4000000000 #  22 /  55 
T MIN DALPHA_INT_S_01_04_55 0.3928571429 #  22 /  56 
T MAX DALPHA_CYC_S_01_04_55 0.3928571429 #  22 /  56 
T MIN DALPHA_INT_S_01_04_56 0.4000000000 #   2 /   5 
T MAX DALPHA_CYC_S_01_04_56 0.4000000000 #  24 /  60 
T MIN DALPHA_INT_S_01_04_57 0.3965517241 #  23 /  58 
T MAX DALPHA_CYC_S_01_04_57 0.3965517241 #  23 /  58 
T MIN DALPHA_INT_S_01_04_58 0.3906250000 #  25 /  64 
T MAX DALPHA_CYC_S_01_04_58 0.3898305085 #  23 /  59 
T MIN DALPHA_INT_S_01_04_59 0.4000000000 #   2 /   5 
T MAX DALPHA_CYC_S_01_04_59 0.4000000000 #  24 /  60 
T MIN DALPHA_INT_S_01_04_60 0.3934426230 #  24 /  61 
T MAX DALPHA_CYC_S_01_04_60 0.3934426230 #  24 /  61 
T MIN DALPHA_INT_S_01_04_61 0.4000000000 #   2 /   5 
T MAX DALPHA_CYC_S_01_04_61 0.4000000000 #  26 /  65 
T MIN DALPHA_INT_S_01_02_24 0.3200000000 #   8 /  25 
T MAX DALPHA_CYC_S_01_02_24 0.3200000000 #   8 /  25 
T MIN DALPHA_INT_S_01_04_62 0.3968253968 #  25 /  63 
T MAX DALPHA_CYC_S_01_04_62 0.3968253968 #  25 /  63 
T MIN DALPHA_INT_S_01_04_63 0.3913043478 #  27 /  69 
T MAX DALPHA_CYC_S_01_04_63 0.3906250000 #  25 /  64 
T MIN DALPHA_INT_S_01_04_64 0.4000000000 #   2 /   5 
T MAX DALPHA_CYC_S_01_04_64 0.4000000000 #  26 /  65 
T MIN DALPHA_INT_S_01_04_65 0.3939393939 #  26 /  66 
T MAX DALPHA_CYC_S_01_04_65 0.3939393939 #  26 /  66 
T MIN DALPHA_INT_S_01_04_66 0.4000000000 #   2 /   5 
T MAX DALPHA_CYC_S_01_04_66 0.4000000000 #  28 /  70 
T MIN DALPHA_INT_S_01_04_67 0.3970588235 #  27 /  68 
T MAX DALPHA_CYC_S_01_04_67 0.3970588235 #  27 /  68 
T MIN DALPHA_INT_S_01_04_69 0.4000000000 #   2 /   5 
T MAX DALPHA_CYC_S_01_04_69 0.4000000000 #  28 /  70 
T MIN DALPHA_INT_S_01_04_70 0.3943661972 #  28 /  71 
T MAX DALPHA_CYC_S_01_04_70 0.3943661972 #  28 /  71 
T MIN DALPHA_INT_S_01_04_71 0.4000000000 #   2 /   5 
T MAX DALPHA_CYC_S_01_04_71 0.4000000000 #  30 /  75 
T MIN DALPHA_INT_S_01_02_25 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_25 0.3333333333 #   9 /  27 
T MIN DALPHA_INT_S_01_04_72 0.3972602740 #  29 /  73 
T MAX DALPHA_CYC_S_01_04_72 0.3972602740 #  29 /  73 
T MIN DALPHA_INT_S_01_04_73 0.3924050633 #  31 /  79 
T MAX DALPHA_CYC_S_01_04_73 0.3918918919 #  29 /  74 
T MIN DALPHA_INT_S_01_04_74 0.4000000000 #   2 /   5 
T MAX DALPHA_CYC_S_01_04_74 0.4000000000 #  30 /  75 
T MIN DALPHA_INT_S_01_04_75 0.3947368421 #  30 /  76 
T MAX DALPHA_CYC_S_01_04_75 0.3947368421 #  30 /  76 
T MIN DALPHA_INT_S_01_04_76 0.4000000000 #   2 /   5 
T MAX DALPHA_CYC_S_01_04_76 0.4000000000 #  32 /  80 
T MIN DALPHA_INT_S_01_04_77 0.3974358974 #  31 /  78 
T MAX DALPHA_CYC_S_01_04_77 0.3974358974 #  31 /  78 
T MIN DALPHA_INT_S_01_04_78 0.3928571429 #  33 /  84 
T MAX DALPHA_CYC_S_01_04_78 0.3924050633 #  31 /  79 
T MIN DALPHA_INT_S_01_04_79 0.4000000000 #   2 /   5 
T MAX DALPHA_CYC_S_01_04_79 0.4000000000 #  32 /  80 
T MIN DALPHA_INT_S_01_05_06 0.2857142857 #   6 /  21 
T MAX DALPHA_CYC_S_01_05_06 0.2857142857 #   2 /   7 
T MIN DALPHA_INT_S_01_05_07 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_07 0.5000000000 #   4 /   8 
T MIN DALPHA_INT_S_01_02_26 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_26 0.3333333333 #   9 /  27 
T MIN DALPHA_INT_S_01_05_08 0.3333333333 #   4 /  12 
T MAX DALPHA_CYC_S_01_05_08 0.3333333333 #   3 /   9 
T MIN DALPHA_INT_S_01_05_09 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_09 0.5000000000 #   5 /  10 
T MIN DALPHA_INT_S_01_05_10 0.3333333333 #   5 /  15 
T MAX DALPHA_CYC_S_01_05_10 0.3333333333 #   4 /  12 
T MIN DALPHA_INT_S_01_05_11 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_11 0.5000000000 #   6 /  12 
T MIN DALPHA_INT_S_01_05_12 0.3529411765 #   6 /  17 
T MAX DALPHA_CYC_S_01_05_12 0.3529411765 #   6 /  17 
T MIN DALPHA_INT_S_01_05_13 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_13 0.5000000000 #   7 /  14 
T MIN DALPHA_INT_S_01_05_14 0.3684210526 #   7 /  19 
T MAX DALPHA_CYC_S_01_05_14 0.3684210526 #   7 /  19 
T MIN DALPHA_INT_S_01_05_15 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_15 0.5000000000 #   8 /  16 
T MIN DALPHA_INT_S_01_05_16 0.3809523810 #   8 /  21 
T MAX DALPHA_CYC_S_01_05_16 0.3809523810 #   8 /  21 
T MIN DALPHA_INT_S_01_05_17 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_17 0.5000000000 #   9 /  18 
T MIN DALPHA_INT_S_01_02_27 0.3214285714 #   9 /  28 
T MAX DALPHA_CYC_S_01_02_27 0.3214285714 #   9 /  28 
T MIN DALPHA_INT_S_01_05_18 0.3913043478 #   9 /  23 
T MAX DALPHA_CYC_S_01_05_18 0.3913043478 #   9 /  23 
T MIN DALPHA_INT_S_01_05_19 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_19 0.5000000000 #  10 /  20 
T MIN DALPHA_INT_S_01_05_20 0.4000000000 #  10 /  25 
T MAX DALPHA_CYC_S_01_05_20 0.4000000000 #  10 /  25 
T MIN DALPHA_INT_S_01_05_21 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_21 0.5000000000 #  11 /  22 
T MIN DALPHA_INT_S_01_05_22 0.4074074074 #  11 /  27 
T MAX DALPHA_CYC_S_01_05_22 0.4074074074 #  11 /  27 
T MIN DALPHA_INT_S_01_05_23 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_23 0.5000000000 #  12 /  24 
T MIN DALPHA_INT_S_01_05_24 0.4137931034 #  12 /  29 
T MAX DALPHA_CYC_S_01_05_24 0.4137931034 #  12 /  29 
T MIN DALPHA_INT_S_01_05_25 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_25 0.5000000000 #  13 /  26 
T MIN DALPHA_INT_S_01_05_26 0.4193548387 #  13 /  31 
T MAX DALPHA_CYC_S_01_05_26 0.4193548387 #  13 /  31 
T MIN DALPHA_INT_S_01_05_27 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_27 0.5000000000 #  14 /  28 
T MIN DALPHA_INT_S_01_02_28 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_28 0.3333333333 #  10 /  30 
T MIN DALPHA_INT_S_01_05_28 0.4242424242 #  14 /  33 
T MAX DALPHA_CYC_S_01_05_28 0.4242424242 #  14 /  33 
T MIN DALPHA_INT_S_01_05_29 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_29 0.5000000000 #  15 /  30 
T MIN DALPHA_INT_S_01_05_30 0.4285714286 #  15 /  35 
T MAX DALPHA_CYC_S_01_05_30 0.4285714286 #  15 /  35 
T MIN DALPHA_INT_S_01_05_31 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_31 0.5000000000 #  16 /  32 
T MIN DALPHA_INT_S_01_05_32 0.4324324324 #  16 /  37 
T MAX DALPHA_CYC_S_01_05_32 0.4324324324 #  16 /  37 
T MIN DALPHA_INT_S_01_05_33 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_33 0.5000000000 #  17 /  34 
T MIN DALPHA_INT_S_01_05_34 0.4358974359 #  17 /  39 
T MAX DALPHA_CYC_S_01_05_34 0.4358974359 #  17 /  39 
T MIN DALPHA_INT_S_01_05_35 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_35 0.5000000000 #  18 /  36 
T MIN DALPHA_INT_S_01_05_36 0.4390243902 #  18 /  41 
T MAX DALPHA_CYC_S_01_05_36 0.4390243902 #  18 /  41 
T MIN DALPHA_INT_S_01_05_37 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_37 0.5000000000 #  19 /  38 
T MIN DALPHA_INT_S_01_02_29 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_29 0.3333333333 #  10 /  30 
T MIN DALPHA_INT_S_01_05_38 0.4418604651 #  19 /  43 
T MAX DALPHA_CYC_S_01_05_38 0.4418604651 #  19 /  43 
T MIN DALPHA_INT_S_01_05_39 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_39 0.5000000000 #  20 /  40 
T MIN DALPHA_INT_S_01_05_40 0.4444444444 #  20 /  45 
T MAX DALPHA_CYC_S_01_05_40 0.4444444444 #  20 /  45 
T MIN DALPHA_INT_S_01_05_41 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_41 0.5000000000 #  21 /  42 
T MIN DALPHA_INT_S_01_05_42 0.4468085106 #  21 /  47 
T MAX DALPHA_CYC_S_01_05_42 0.4468085106 #  21 /  47 
T MIN DALPHA_INT_S_01_05_43 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_43 0.5000000000 #  22 /  44 
T MIN DALPHA_INT_S_01_05_44 0.4489795918 #  22 /  49 
T MAX DALPHA_CYC_S_01_05_44 0.4489795918 #  22 /  49 
T MIN DALPHA_INT_S_01_05_45 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_45 0.5000000000 #  23 /  46 
T MIN DALPHA_INT_S_01_05_46 0.4509803922 #  23 /  51 
T MAX DALPHA_CYC_S_01_05_46 0.4509803922 #  23 /  51 
T MIN DALPHA_INT_S_01_05_47 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_47 0.5000000000 #  24 /  48 
T MIN DALPHA_INT_S_01_02_30 0.3225806452 #  10 /  31 
T MAX DALPHA_CYC_S_01_02_30 0.3225806452 #  10 /  31 
T MIN DALPHA_INT_S_01_05_48 0.4528301887 #  24 /  53 
T MAX DALPHA_CYC_S_01_05_48 0.4528301887 #  24 /  53 
T MIN DALPHA_INT_S_01_05_49 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_49 0.5000000000 #  25 /  50 
T MIN DALPHA_INT_S_01_05_50 0.4545454545 #  25 /  55 
T MAX DALPHA_CYC_S_01_05_50 0.4545454545 #  25 /  55 
T MIN DALPHA_INT_S_01_05_51 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_51 0.5000000000 #  26 /  52 
T MIN DALPHA_INT_S_01_05_52 0.4561403509 #  26 /  57 
T MAX DALPHA_CYC_S_01_05_52 0.4561403509 #  26 /  57 
T MIN DALPHA_INT_S_01_05_53 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_53 0.5000000000 #  27 /  54 
T MIN DALPHA_INT_S_01_05_54 0.4576271186 #  27 /  59 
T MAX DALPHA_CYC_S_01_05_54 0.4576271186 #  27 /  59 
T MIN DALPHA_INT_S_01_05_55 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_55 0.5000000000 #  28 /  56 
T MIN DALPHA_INT_S_01_05_56 0.4590163934 #  28 /  61 
T MAX DALPHA_CYC_S_01_05_56 0.4590163934 #  28 /  61 
T MIN DALPHA_INT_S_01_05_57 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_57 0.5000000000 #  29 /  58 
T MIN DALPHA_INT_S_01_02_31 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_31 0.3333333333 #  11 /  33 
T MIN DALPHA_INT_S_01_05_58 0.4603174603 #  29 /  63 
T MAX DALPHA_CYC_S_01_05_58 0.4603174603 #  29 /  63 
T MIN DALPHA_INT_S_01_05_59 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_59 0.5000000000 #  30 /  60 
T MIN DALPHA_INT_S_01_05_60 0.4615384615 #  30 /  65 
T MAX DALPHA_CYC_S_01_05_60 0.4615384615 #  30 /  65 
T MIN DALPHA_INT_S_01_05_61 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_61 0.5000000000 #  31 /  62 
T MIN DALPHA_INT_S_01_05_62 0.4626865672 #  31 /  67 
T MAX DALPHA_CYC_S_01_05_62 0.4626865672 #  31 /  67 
T MIN DALPHA_INT_S_01_05_63 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_63 0.5000000000 #  32 /  64 
T MIN DALPHA_INT_S_01_05_64 0.4637681159 #  32 /  69 
T MAX DALPHA_CYC_S_01_05_64 0.4637681159 #  32 /  69 
T MIN DALPHA_INT_S_01_05_65 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_65 0.5000000000 #  33 /  66 
T MIN DALPHA_INT_S_01_05_66 0.4647887324 #  33 /  71 
T MAX DALPHA_CYC_S_01_05_66 0.4647887324 #  33 /  71 
T MIN DALPHA_INT_S_01_05_67 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_67 0.5000000000 #  34 /  68 
T MIN DALPHA_INT_S_01_02_32 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_32 0.3333333333 #  11 /  33 
T MIN DALPHA_INT_S_01_05_68 0.4657534247 #  34 /  73 
T MAX DALPHA_CYC_S_01_05_68 0.4657534247 #  34 /  73 
T MIN DALPHA_INT_S_01_05_69 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_69 0.5000000000 #  35 /  70 
T MIN DALPHA_INT_S_01_05_70 0.4666666667 #  35 /  75 
T MAX DALPHA_CYC_S_01_05_70 0.4666666667 #  35 /  75 
T MIN DALPHA_INT_S_01_05_71 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_71 0.5000000000 #  36 /  72 
T MIN DALPHA_INT_S_01_05_72 0.4675324675 #  36 /  77 
T MAX DALPHA_CYC_S_01_05_72 0.4675324675 #  36 /  77 
T MIN DALPHA_INT_S_01_05_73 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_73 0.5000000000 #  37 /  74 
T MIN DALPHA_INT_S_01_05_74 0.4683544304 #  37 /  79 
T MAX DALPHA_CYC_S_01_05_74 0.4683544304 #  37 /  79 
T MIN DALPHA_INT_S_01_05_75 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_75 0.5000000000 #  38 /  76 
T MIN DALPHA_INT_S_01_05_76 0.4691358025 #  38 /  81 
T MAX DALPHA_CYC_S_01_05_76 0.4691358025 #  38 /  81 
T MIN DALPHA_INT_S_01_05_77 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_77 0.5000000000 #  39 /  78 
T MIN DALPHA_INT_S_01_02_06 0.2857142857 #   2 /   7 
T MAX DALPHA_CYC_S_01_02_06 0.2857142857 #   2 /   7 
T MIN DALPHA_INT_S_01_02_33 0.3235294118 #  11 /  34 
T MAX DALPHA_CYC_S_01_02_33 0.3235294118 #  11 /  34 
T MIN DALPHA_INT_S_01_05_78 0.4698795181 #  39 /  83 
T MAX DALPHA_CYC_S_01_05_78 0.4698795181 #  39 /  83 
T MIN DALPHA_INT_S_01_05_79 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_79 0.5000000000 #  40 /  80 
T MIN DALPHA_INT_S_01_06_07 0.3076923077 #   4 /  13 
T MAX DALPHA_CYC_S_01_06_07 0.3076923077 #   4 /  13 
T MIN DALPHA_INT_S_01_06_08 0.4285714286 #   3 /   7 
T MAX DALPHA_CYC_S_01_06_08 0.4285714286 #   6 /  14 
T MIN DALPHA_INT_S_01_06_09 0.4000000000 #   4 /  10 
T MAX DALPHA_CYC_S_01_06_09 0.4000000000 #   4 /  10 
T MIN DALPHA_INT_S_01_06_10 0.3750000000 #   6 /  16 
T MAX DALPHA_CYC_S_01_06_10 0.3750000000 #   6 /  16 
T MIN DALPHA_INT_S_01_06_11 0.4166666667 #   5 /  12 
T MAX DALPHA_CYC_S_01_06_11 0.4166666667 #   5 /  12 
T MIN DALPHA_INT_S_01_06_12 0.3333333333 #   6 /  18 
T MAX DALPHA_CYC_S_01_06_12 0.3333333333 #   6 /  18 
T MIN DALPHA_INT_S_01_06_13 0.4285714286 #   3 /   7 
T MAX DALPHA_CYC_S_01_06_13 0.4285714286 #   6 /  14 
T MIN DALPHA_INT_S_01_06_14 0.4000000000 #   6 /  15 
T MAX DALPHA_CYC_S_01_06_14 0.4000000000 #   6 /  15 
T MIN DALPHA_INT_S_01_02_34 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_34 0.3333333333 #  12 /  36 
T MIN DALPHA_INT_S_01_06_15 0.4285714286 #   3 /   7 
T MAX DALPHA_CYC_S_01_06_15 0.4285714286 #   9 /  21 
T MIN DALPHA_INT_S_01_06_16 0.4117647059 #   7 /  17 
T MAX DALPHA_CYC_S_01_06_16 0.4117647059 #   7 /  17 
T MIN DALPHA_INT_S_01_06_17 0.3913043478 #   9 /  23 
T MAX DALPHA_CYC_S_01_06_17 0.3913043478 #   9 /  23 
T MIN DALPHA_INT_S_01_06_18 0.4210526316 #   8 /  19 
T MAX DALPHA_CYC_S_01_06_18 0.4210526316 #   8 /  19 
T MIN DALPHA_INT_S_01_06_19 0.4000000000 #  10 /  25 
T MAX DALPHA_CYC_S_01_06_19 0.4000000000 #   8 /  20 
T MIN DALPHA_INT_S_01_06_20 0.4285714286 #   3 /   7 
T MAX DALPHA_CYC_S_01_06_20 0.4285714286 #   9 /  21 
T MIN DALPHA_INT_S_01_06_21 0.4090909091 #   9 /  22 
T MAX DALPHA_CYC_S_01_06_21 0.4090909091 #   9 /  22 
T MIN DALPHA_INT_S_01_06_22 0.4285714286 #   3 /   7 
T MAX DALPHA_CYC_S_01_06_22 0.4285714286 #  12 /  28 
T MIN DALPHA_INT_S_01_06_23 0.4166666667 #  10 /  24 
T MAX DALPHA_CYC_S_01_06_23 0.4166666667 #  10 /  24 
T MIN DALPHA_INT_S_01_06_24 0.4000000000 #  12 /  30 
T MAX DALPHA_CYC_S_01_06_24 0.4000000000 #  10 /  25 
T MIN DALPHA_INT_S_01_02_35 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_35 0.3333333333 #  12 /  36 
T MIN DALPHA_INT_S_01_06_25 0.4230769231 #  11 /  26 
T MAX DALPHA_CYC_S_01_06_25 0.4230769231 #  11 /  26 
T MIN DALPHA_INT_S_01_06_26 0.4074074074 #  22 /  54 
T MAX DALPHA_CYC_S_01_06_26 0.4074074074 #  11 /  27 
T MIN DALPHA_INT_S_01_06_27 0.4285714286 #   3 /   7 
T MAX DALPHA_CYC_S_01_06_27 0.4285714286 #  12 /  28 
T MIN DALPHA_INT_S_01_06_28 0.4137931034 #  12 /  29 
T MAX DALPHA_CYC_S_01_06_28 0.4137931034 #  12 /  29 
T MIN DALPHA_INT_S_01_06_29 0.4285714286 #   3 /   7 
T MAX DALPHA_CYC_S_01_06_29 0.4285714286 #  15 /  35 
T MIN DALPHA_INT_S_01_06_30 0.4193548387 #  13 /  31 
T MAX DALPHA_CYC_S_01_06_30 0.4193548387 #  13 /  31 
T MIN DALPHA_INT_S_01_06_31 0.4054054054 #  60 / 148 
T MAX DALPHA_CYC_S_01_06_31 0.4062500000 #  13 /  32 
T MIN DALPHA_INT_S_01_06_32 0.4242424242 #  14 /  33 
T MAX DALPHA_CYC_S_01_06_32 0.4242424242 #  14 /  33 
T MIN DALPHA_INT_S_01_06_33 0.4117647059 #  28 /  68 
T MAX DALPHA_CYC_S_01_06_33 0.4117647059 #  14 /  34 
T MIN DALPHA_INT_S_01_06_34 0.4285714286 #   3 /   7 
T MAX DALPHA_CYC_S_01_06_34 0.4285714286 #  15 /  35 
T MIN DALPHA_INT_S_01_02_36 0.3243243243 #  12 /  37 
T MAX DALPHA_CYC_S_01_02_36 0.3243243243 #  12 /  37 
T MIN DALPHA_INT_S_01_06_35 0.4166666667 #  15 /  36 
T MAX DALPHA_CYC_S_01_06_35 0.4166666667 #  15 /  36 
T MIN DALPHA_INT_S_01_06_36 0.4285714286 #   3 /   7 
T MAX DALPHA_CYC_S_01_06_36 0.4285714286 #  18 /  42 
T MIN DALPHA_INT_S_01_06_37 0.4210526316 #  16 /  38 
T MAX DALPHA_CYC_S_01_06_37 0.4210526316 #  16 /  38 
T MIN DALPHA_INT_S_01_06_38 0.4090909091 #  72 / 176 
T MAX DALPHA_CYC_S_01_06_38 0.4102564103 #  16 /  39 
T MIN DALPHA_INT_S_01_06_39 0.4250000000 #  17 /  40 
T MAX DALPHA_CYC_S_01_06_39 0.4250000000 #  17 /  40 
T MIN DALPHA_INT_S_01_06_40 0.4146341463 #  34 /  82 
T MAX DALPHA_CYC_S_01_06_40 0.4146341463 #  17 /  41 
T MIN DALPHA_INT_S_01_06_41 0.4285714286 #   3 /   7 
T MAX DALPHA_CYC_S_01_06_41 0.4285714286 #  18 /  42 
T MIN DALPHA_INT_S_01_06_42 0.4186046512 #  18 /  43 
T MAX DALPHA_CYC_S_01_06_42 0.4186046512 #  18 /  43 
T MIN DALPHA_INT_S_01_06_43 0.4285714286 #   3 /   7 
T MAX DALPHA_CYC_S_01_06_43 0.4285714286 #  21 /  49 
T MIN DALPHA_INT_S_01_06_44 0.4222222222 #  19 /  45 
T MAX DALPHA_CYC_S_01_06_44 0.4222222222 #  19 /  45 
T MIN DALPHA_INT_S_01_02_37 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_37 0.3333333333 #  13 /  39 
T MIN DALPHA_INT_S_01_06_45 0.4117647059 #  63 / 153 
T MAX DALPHA_CYC_S_01_06_45 0.4130434783 #  19 /  46 
T MIN DALPHA_INT_S_01_06_46 0.4255319149 #  20 /  47 
T MAX DALPHA_CYC_S_01_06_46 0.4255319149 #  20 /  47 
T MIN DALPHA_INT_S_01_06_47 0.4166666667 #  40 /  96 
T MAX DALPHA_CYC_S_01_06_47 0.4166666667 #  20 /  48 
T MIN DALPHA_INT_S_01_06_48 0.4285714286 #   3 /   7 
T MAX DALPHA_CYC_S_01_06_48 0.4285714286 #  21 /  49 
T MIN DALPHA_INT_S_01_06_49 0.4200000000 #  21 /  50 
T MAX DALPHA_CYC_S_01_06_49 0.4200000000 #  21 /  50 
T MIN DALPHA_INT_S_01_06_50 0.4285714286 #   3 /   7 
T MAX DALPHA_CYC_S_01_06_50 0.4285714286 #  24 /  56 
T MIN DALPHA_INT_S_01_06_51 0.4230769231 #  22 /  52 
T MAX DALPHA_CYC_S_01_06_51 0.4230769231 #  22 /  52 
T MIN DALPHA_INT_S_01_06_52 0.4166666667 #  25 /  60 
T MAX DALPHA_CYC_S_01_06_52 0.4150943396 #  22 /  53 
T MIN DALPHA_INT_S_01_06_53 0.4259259259 #  23 /  54 
T MAX DALPHA_CYC_S_01_06_53 0.4259259259 #  23 /  54 
T MIN DALPHA_INT_S_01_06_54 0.4193548387 #  26 /  62 
T MAX DALPHA_CYC_S_01_06_54 0.4181818182 #  23 /  55 
T MIN DALPHA_INT_S_01_02_38 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_38 0.3333333333 #  13 /  39 
T MIN DALPHA_INT_S_01_06_55 0.4285714286 #   3 /   7 
T MAX DALPHA_CYC_S_01_06_55 0.4285714286 #  24 /  56 
T MIN DALPHA_INT_S_01_06_56 0.4210526316 #  24 /  57 
T MAX DALPHA_CYC_S_01_06_56 0.4210526316 #  24 /  57 
T MIN DALPHA_INT_S_01_06_57 0.4285714286 #   3 /   7 
T MAX DALPHA_CYC_S_01_06_57 0.4285714286 #  27 /  63 
T MIN DALPHA_INT_S_01_06_58 0.4237288136 #  25 /  59 
T MAX DALPHA_CYC_S_01_06_58 0.4237288136 #  25 /  59 
T MIN DALPHA_INT_S_01_06_59 0.4179104478 #  28 /  67 
T MAX DALPHA_CYC_S_01_06_59 0.4166666667 #  25 /  60 
T MIN DALPHA_INT_S_01_06_60 0.4262295082 #  26 /  61 
T MAX DALPHA_CYC_S_01_06_60 0.4262295082 #  26 /  61 
T MIN DALPHA_INT_S_01_06_62 0.4285714286 #   3 /   7 
T MAX DALPHA_CYC_S_01_06_62 0.4285714286 #  27 /  63 
T MIN DALPHA_INT_S_01_06_63 0.4218750000 #  27 /  64 
T MAX DALPHA_CYC_S_01_06_63 0.4218750000 #  27 /  64 
T MIN DALPHA_INT_S_01_06_64 0.4285714286 #   3 /   7 
T MAX DALPHA_CYC_S_01_06_64 0.4285714286 #  30 /  70 
T MIN DALPHA_INT_S_01_02_39 0.3250000000 #  13 /  40 
T MAX DALPHA_CYC_S_01_02_39 0.3250000000 #  13 /  40 
T MIN DALPHA_INT_S_01_06_65 0.4242424242 #  28 /  66 
T MAX DALPHA_CYC_S_01_06_65 0.4242424242 #  28 /  66 
T MIN DALPHA_INT_S_01_06_67 0.4264705882 #  29 /  68 
T MAX DALPHA_CYC_S_01_06_67 0.4264705882 #  29 /  68 
T MIN DALPHA_INT_S_01_06_68 0.4210526316 #  32 /  76 
T MAX DALPHA_CYC_S_01_06_68 0.4202898551 #  29 /  69 
T MIN DALPHA_INT_S_01_06_69 0.4285714286 #   3 /   7 
T MAX DALPHA_CYC_S_01_06_69 0.4285714286 #  30 /  70 
T MIN DALPHA_INT_S_01_06_70 0.4225352113 #  30 /  71 
T MAX DALPHA_CYC_S_01_06_70 0.4225352113 #  30 /  71 
T MIN DALPHA_INT_S_01_06_71 0.4285714286 #   3 /   7 
T MAX DALPHA_CYC_S_01_06_71 0.4285714286 #  33 /  77 
T MIN DALPHA_INT_S_01_06_72 0.4246575342 #  31 /  73 
T MAX DALPHA_CYC_S_01_06_72 0.4246575342 #  31 /  73 
T MIN DALPHA_INT_S_01_06_73 0.4197530864 #  34 /  81 
T MAX DALPHA_CYC_S_01_06_73 0.4189189189 #  31 /  74 
T MIN DALPHA_INT_S_01_06_74 0.4266666667 #  32 /  75 
T MAX DALPHA_CYC_S_01_06_74 0.4266666667 #  32 /  75 
T MIN DALPHA_INT_S_01_02_40 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_40 0.3333333333 #  14 /  42 
T MIN DALPHA_INT_S_01_06_75 0.4216867470 #  35 /  83 
T MAX DALPHA_CYC_S_01_06_75 0.4210526316 #  32 /  76 
T MIN DALPHA_INT_S_01_06_76 0.4285714286 #   3 /   7 
T MAX DALPHA_CYC_S_01_06_76 0.4285714286 #  33 /  77 
T MIN DALPHA_INT_S_01_06_77 0.4230769231 #  33 /  78 
T MAX DALPHA_CYC_S_01_06_77 0.4230769231 #  33 /  78 
T MIN DALPHA_INT_S_01_06_78 0.4285714286 #   3 /   7 
T MAX DALPHA_CYC_S_01_06_78 0.4285714286 #  36 /  84 
T MIN DALPHA_INT_S_01_06_79 0.4250000000 #  34 /  80 
T MAX DALPHA_CYC_S_01_06_79 0.4250000000 #  34 /  80 
T MIN DALPHA_INT_S_01_07_08 0.3333333333 #   4 /  12 
T MAX DALPHA_CYC_S_01_07_08 0.3333333333 #   3 /   9 
T MIN DALPHA_INT_S_01_07_09 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_09 0.5000000000 #   5 /  10 
T MIN DALPHA_INT_S_01_07_10 0.3636363636 #   8 /  22 
T MAX DALPHA_CYC_S_01_07_10 0.3636363636 #   4 /  11 
T MIN DALPHA_INT_S_01_07_11 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_11 0.5000000000 #   6 /  12 
T MIN DALPHA_INT_S_01_07_12 0.3750000000 #   6 /  16 
T MAX DALPHA_CYC_S_01_07_12 0.3750000000 #   6 /  16 
T MIN DALPHA_INT_S_01_02_41 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_41 0.3333333333 #  14 /  42 
T MIN DALPHA_INT_S_01_07_13 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_13 0.5000000000 #   7 /  14 
T MIN DALPHA_INT_S_01_07_14 0.3333333333 #   7 /  21 
T MAX DALPHA_CYC_S_01_07_14 0.3333333333 #   5 /  15 
T MIN DALPHA_INT_S_01_07_15 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_15 0.5000000000 #   8 /  16 
T MIN DALPHA_INT_S_01_07_16 0.3529411765 #  24 /  68 
T MAX DALPHA_CYC_S_01_07_16 0.3529411765 #   6 /  17 
T MIN DALPHA_INT_S_01_07_17 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_17 0.5000000000 #   9 /  18 
T MIN DALPHA_INT_S_01_07_18 0.3684210526 #  28 /  76 
T MAX DALPHA_CYC_S_01_07_18 0.3684210526 #   7 /  19 
T MIN DALPHA_INT_S_01_07_19 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_19 0.5000000000 #  10 /  20 
T MIN DALPHA_INT_S_01_07_20 0.3750000000 #  21 /  56 
T MAX DALPHA_CYC_S_01_07_20 0.3750000000 #   9 /  24 
T MIN DALPHA_INT_S_01_07_21 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_21 0.5000000000 #  11 /  22 
T MIN DALPHA_INT_S_01_07_22 0.3793103448 #  11 /  29 
T MAX DALPHA_CYC_S_01_07_22 0.3793103448 #  11 /  29 
T MIN DALPHA_INT_S_01_02_42 0.3255813953 #  14 /  43 
T MAX DALPHA_CYC_S_01_02_42 0.3255813953 #  14 /  43 
T MIN DALPHA_INT_S_01_07_23 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_23 0.5000000000 #  12 /  24 
T MIN DALPHA_INT_S_01_07_24 0.3870967742 #  12 /  31 
T MAX DALPHA_CYC_S_01_07_24 0.3870967742 #  12 /  31 
T MIN DALPHA_INT_S_01_07_25 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_25 0.5000000000 #  13 /  26 
T MIN DALPHA_INT_S_01_07_26 0.3939393939 #  13 /  33 
T MAX DALPHA_CYC_S_01_07_26 0.3939393939 #  13 /  33 
T MIN DALPHA_INT_S_01_07_27 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_27 0.5000000000 #  14 /  28 
T MIN DALPHA_INT_S_01_07_28 0.4000000000 #  14 /  35 
T MAX DALPHA_CYC_S_01_07_28 0.4000000000 #  14 /  35 
T MIN DALPHA_INT_S_01_07_29 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_29 0.5000000000 #  15 /  30 
T MIN DALPHA_INT_S_01_07_30 0.4054054054 #  15 /  37 
T MAX DALPHA_CYC_S_01_07_30 0.4054054054 #  15 /  37 
T MIN DALPHA_INT_S_01_07_31 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_31 0.5000000000 #  16 /  32 
T MIN DALPHA_INT_S_01_07_32 0.4102564103 #  16 /  39 
T MAX DALPHA_CYC_S_01_07_32 0.4102564103 #  16 /  39 
T MIN DALPHA_INT_S_01_02_07 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_07 0.3333333333 #   3 /   9 
T MIN DALPHA_INT_S_01_02_43 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_43 0.3333333333 #  15 /  45 
T MIN DALPHA_INT_S_01_07_33 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_33 0.5000000000 #  17 /  34 
T MIN DALPHA_INT_S_01_07_34 0.4146341463 #  17 /  41 
T MAX DALPHA_CYC_S_01_07_34 0.4146341463 #  17 /  41 
T MIN DALPHA_INT_S_01_07_35 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_35 0.5000000000 #  18 /  36 
T MIN DALPHA_INT_S_01_07_36 0.4186046512 #  18 /  43 
T MAX DALPHA_CYC_S_01_07_36 0.4186046512 #  18 /  43 
T MIN DALPHA_INT_S_01_07_37 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_37 0.5000000000 #  19 /  38 
T MIN DALPHA_INT_S_01_07_38 0.4222222222 #  19 /  45 
T MAX DALPHA_CYC_S_01_07_38 0.4222222222 #  19 /  45 
T MIN DALPHA_INT_S_01_07_39 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_39 0.5000000000 #  20 /  40 
T MIN DALPHA_INT_S_01_07_40 0.4255319149 #  20 /  47 
T MAX DALPHA_CYC_S_01_07_40 0.4255319149 #  20 /  47 
T MIN DALPHA_INT_S_01_07_41 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_41 0.5000000000 #  21 /  42 
T MIN DALPHA_INT_S_01_07_42 0.4285714286 #  21 /  49 
T MAX DALPHA_CYC_S_01_07_42 0.4285714286 #  21 /  49 
T MIN DALPHA_INT_S_01_02_44 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_44 0.3333333333 #  15 /  45 
T MIN DALPHA_INT_S_01_07_43 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_43 0.5000000000 #  22 /  44 
T MIN DALPHA_INT_S_01_07_44 0.4313725490 #  22 /  51 
T MAX DALPHA_CYC_S_01_07_44 0.4313725490 #  22 /  51 
T MIN DALPHA_INT_S_01_07_45 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_45 0.5000000000 #  23 /  46 
T MIN DALPHA_INT_S_01_07_46 0.4339622642 #  23 /  53 
T MAX DALPHA_CYC_S_01_07_46 0.4339622642 #  23 /  53 
T MIN DALPHA_INT_S_01_07_47 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_47 0.5000000000 #  24 /  48 
T MIN DALPHA_INT_S_01_07_48 0.4363636364 #  24 /  55 
T MAX DALPHA_CYC_S_01_07_48 0.4363636364 #  24 /  55 
T MIN DALPHA_INT_S_01_07_49 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_49 0.5000000000 #  25 /  50 
T MIN DALPHA_INT_S_01_07_50 0.4385964912 #  25 /  57 
T MAX DALPHA_CYC_S_01_07_50 0.4385964912 #  25 /  57 
T MIN DALPHA_INT_S_01_07_51 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_51 0.5000000000 #  26 /  52 
T MIN DALPHA_INT_S_01_07_52 0.4406779661 #  26 /  59 
T MAX DALPHA_CYC_S_01_07_52 0.4406779661 #  26 /  59 
T MIN DALPHA_INT_S_01_02_45 0.3260869565 #  15 /  46 
T MAX DALPHA_CYC_S_01_02_45 0.3260869565 #  15 /  46 
T MIN DALPHA_INT_S_01_07_53 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_53 0.5000000000 #  27 /  54 
T MIN DALPHA_INT_S_01_07_54 0.4426229508 #  27 /  61 
T MAX DALPHA_CYC_S_01_07_54 0.4426229508 #  27 /  61 
T MIN DALPHA_INT_S_01_07_55 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_55 0.5000000000 #  28 /  56 
T MIN DALPHA_INT_S_01_07_56 0.4444444444 #  28 /  63 
T MAX DALPHA_CYC_S_01_07_56 0.4444444444 #  28 /  63 
T MIN DALPHA_INT_S_01_07_57 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_57 0.5000000000 #  29 /  58 
T MIN DALPHA_INT_S_01_07_58 0.4461538462 #  29 /  65 
T MAX DALPHA_CYC_S_01_07_58 0.4461538462 #  29 /  65 
T MIN DALPHA_INT_S_01_07_59 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_59 0.5000000000 #  30 /  60 
T MIN DALPHA_INT_S_01_07_60 0.4477611940 #  30 /  67 
T MAX DALPHA_CYC_S_01_07_60 0.4477611940 #  30 /  67 
T MIN DALPHA_INT_S_01_07_61 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_61 0.5000000000 #  31 /  62 
T MIN DALPHA_INT_S_01_07_62 0.4492753623 #  31 /  69 
T MAX DALPHA_CYC_S_01_07_62 0.4492753623 #  31 /  69 
T MIN DALPHA_INT_S_01_02_46 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_46 0.3333333333 #  16 /  48 
T MIN DALPHA_INT_S_01_07_63 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_63 0.5000000000 #  32 /  64 
T MIN DALPHA_INT_S_01_07_64 0.4507042254 #  32 /  71 
T MAX DALPHA_CYC_S_01_07_64 0.4507042254 #  32 /  71 
T MIN DALPHA_INT_S_01_07_65 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_65 0.5000000000 #  33 /  66 
T MIN DALPHA_INT_S_01_07_66 0.4520547945 #  33 /  73 
T MAX DALPHA_CYC_S_01_07_66 0.4520547945 #  33 /  73 
T MIN DALPHA_INT_S_01_07_67 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_67 0.5000000000 #  34 /  68 
T MIN DALPHA_INT_S_01_07_68 0.4533333333 #  34 /  75 
T MAX DALPHA_CYC_S_01_07_68 0.4533333333 #  34 /  75 
T MIN DALPHA_INT_S_01_07_69 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_69 0.5000000000 #  35 /  70 
T MIN DALPHA_INT_S_01_07_70 0.4545454545 #  35 /  77 
T MAX DALPHA_CYC_S_01_07_70 0.4545454545 #  35 /  77 
T MIN DALPHA_INT_S_01_07_71 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_71 0.5000000000 #  36 /  72 
T MIN DALPHA_INT_S_01_07_72 0.4556962025 #  36 /  79 
T MAX DALPHA_CYC_S_01_07_72 0.4556962025 #  36 /  79 
T MIN DALPHA_INT_S_01_02_47 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_47 0.3333333333 #  16 /  48 
T MIN DALPHA_INT_S_01_07_73 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_73 0.5000000000 #  37 /  74 
T MIN DALPHA_INT_S_01_07_74 0.4567901235 #  37 /  81 
T MAX DALPHA_CYC_S_01_07_74 0.4567901235 #  37 /  81 
T MIN DALPHA_INT_S_01_07_75 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_75 0.5000000000 #  38 /  76 
T MIN DALPHA_INT_S_01_07_76 0.4578313253 #  38 /  83 
T MAX DALPHA_CYC_S_01_07_76 0.4578313253 #  38 /  83 
T MIN DALPHA_INT_S_01_07_77 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_77 0.5000000000 #  39 /  78 
T MIN DALPHA_INT_S_01_07_78 0.4588235294 #  39 /  85 
T MAX DALPHA_CYC_S_01_07_78 0.4588235294 #  39 /  85 
T MIN DALPHA_INT_S_01_07_79 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_79 0.5000000000 #  40 /  80 
T MIN DALPHA_INT_S_01_08_09 0.3000000000 #  15 /  50 
T MAX DALPHA_CYC_S_01_08_09 0.3000000000 #   3 /  10 
T MIN DALPHA_INT_S_01_08_10 0.4444444444 #   4 /   9 
T MAX DALPHA_CYC_S_01_08_10 0.4444444444 #   8 /  18 
T MIN DALPHA_INT_S_01_08_11 0.3684210526 #   7 /  19 
T MAX DALPHA_CYC_S_01_08_11 0.3684210526 #   7 /  19 
T MIN DALPHA_INT_S_01_02_48 0.3265306122 #  16 /  49 
T MAX DALPHA_CYC_S_01_02_48 0.3265306122 #  16 /  49 
T MIN DALPHA_INT_S_01_08_12 0.4000000000 #   8 /  20 
T MAX DALPHA_CYC_S_01_08_12 0.4000000000 #   8 /  20 
T MIN DALPHA_INT_S_01_08_13 0.4285714286 #   6 /  14 
T MAX DALPHA_CYC_S_01_08_13 0.4285714286 #   6 /  14 
T MIN DALPHA_INT_S_01_08_14 0.3636363636 #   8 /  22 
T MAX DALPHA_CYC_S_01_08_14 0.3636363636 #   8 /  22 
T MIN DALPHA_INT_S_01_08_15 0.4375000000 #   7 /  16 
T MAX DALPHA_CYC_S_01_08_15 0.4375000000 #   7 /  16 
T MIN DALPHA_INT_S_01_08_16 0.3333333333 #   8 /  24 
T MAX DALPHA_CYC_S_01_08_16 0.3333333333 #   6 /  18 
T MIN DALPHA_INT_S_01_08_17 0.4444444444 #   4 /   9 
T MAX DALPHA_CYC_S_01_08_17 0.4444444444 #   8 /  18 
T MIN DALPHA_INT_S_01_08_18 0.3846153846 #  10 /  26 
T MAX DALPHA_CYC_S_01_08_18 0.3846153846 #  10 /  26 
T MIN DALPHA_INT_S_01_08_19 0.4444444444 #   4 /   9 
T MAX DALPHA_CYC_S_01_08_19 0.4444444444 #  12 /  27 
T MIN DALPHA_INT_S_01_08_20 0.4285714286 #   9 /  21 
T MAX DALPHA_CYC_S_01_08_20 0.4285714286 #   9 /  21 
T MIN DALPHA_INT_S_01_08_21 0.4137931034 #  12 /  29 
T MAX DALPHA_CYC_S_01_08_21 0.4137931034 #  12 /  29 
T MIN DALPHA_INT_S_01_02_49 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_49 0.3333333333 #  17 /  51 
T MIN DALPHA_INT_S_01_08_22 0.4347826087 #  10 /  23 
T MAX DALPHA_CYC_S_01_08_22 0.4347826087 #  10 /  23 
T MIN DALPHA_INT_S_01_08_23 0.3870967742 #  12 /  31 
T MAX DALPHA_CYC_S_01_08_23 0.3870967742 #  12 /  31 
T MIN DALPHA_INT_S_01_08_24 0.4400000000 #  11 /  25 
T MAX DALPHA_CYC_S_01_08_24 0.4400000000 #  11 /  25 
T MIN DALPHA_INT_S_01_08_25 0.3939393939 #  13 /  33 
T MAX DALPHA_CYC_S_01_08_25 0.3939393939 #  13 /  33 
T MIN DALPHA_INT_S_01_08_26 0.4444444444 #   4 /   9 
T MAX DALPHA_CYC_S_01_08_26 0.4444444444 #  12 /  27 
T MIN DALPHA_INT_S_01_08_27 0.4285714286 #  12 /  28 
T MAX DALPHA_CYC_S_01_08_27 0.4285714286 #  12 /  28 
T MIN DALPHA_INT_S_01_08_28 0.4444444444 #   4 /   9 
T MAX DALPHA_CYC_S_01_08_28 0.4444444444 #  16 /  36 
T MIN DALPHA_INT_S_01_08_29 0.4333333333 #  13 /  30 
T MAX DALPHA_CYC_S_01_08_29 0.4333333333 #  13 /  30 
T MIN DALPHA_INT_S_01_08_30 0.4210526316 #  16 /  38 
T MAX DALPHA_CYC_S_01_08_30 0.4210526316 #  16 /  38 
T MIN DALPHA_INT_S_01_08_31 0.4375000000 #  14 /  32 
T MAX DALPHA_CYC_S_01_08_31 0.4375000000 #  14 /  32 
T MIN DALPHA_INT_S_01_02_50 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_50 0.3333333333 #  17 /  51 
T MIN DALPHA_INT_S_01_08_32 0.4000000000 #  16 /  40 
T MAX DALPHA_CYC_S_01_08_32 0.4000000000 #  16 /  40 
T MIN DALPHA_INT_S_01_08_33 0.4411764706 #  15 /  34 
T MAX DALPHA_CYC_S_01_08_33 0.4411764706 #  15 /  34 
T MIN DALPHA_INT_S_01_08_34 0.4285714286 #  18 /  42 
T MAX DALPHA_CYC_S_01_08_34 0.4285714286 #  15 /  35 
T MIN DALPHA_INT_S_01_08_35 0.4444444444 #   4 /   9 
T MAX DALPHA_CYC_S_01_08_35 0.4444444444 #  16 /  36 
T MIN DALPHA_INT_S_01_08_36 0.4324324324 #  16 /  37 
T MAX DALPHA_CYC_S_01_08_36 0.4324324324 #  16 /  37 
T MIN DALPHA_INT_S_01_08_37 0.4444444444 #   4 /   9 
T MAX DALPHA_CYC_S_01_08_37 0.4444444444 #  20 /  45 
T MIN DALPHA_INT_S_01_08_38 0.4358974359 #  17 /  39 
T MAX DALPHA_CYC_S_01_08_38 0.4358974359 #  17 /  39 
T MIN DALPHA_INT_S_01_08_39 0.4255319149 #  20 /  47 
T MAX DALPHA_CYC_S_01_08_39 0.4255319149 #  20 /  47 
T MIN DALPHA_INT_S_01_08_40 0.4390243902 #  18 /  41 
T MAX DALPHA_CYC_S_01_08_40 0.4390243902 #  18 /  41 
T MIN DALPHA_INT_S_01_08_41 0.4285714286 #  21 /  49 
T MAX DALPHA_CYC_S_01_08_41 0.4285714286 #  18 /  42 
T MIN DALPHA_INT_S_01_02_51 0.3269230769 #  17 /  52 
T MAX DALPHA_CYC_S_01_02_51 0.3269230769 #  17 /  52 
T MIN DALPHA_INT_S_01_08_42 0.4418604651 #  19 /  43 
T MAX DALPHA_CYC_S_01_08_42 0.4418604651 #  19 /  43 
T MIN DALPHA_INT_S_01_08_43 0.4318181818 #  38 /  88 
T MAX DALPHA_CYC_S_01_08_43 0.4318181818 #  19 /  44 
T MIN DALPHA_INT_S_01_08_44 0.4444444444 #   4 /   9 
T MAX DALPHA_CYC_S_01_08_44 0.4444444444 #  20 /  45 
T MIN DALPHA_INT_S_01_08_45 0.4347826087 #  20 /  46 
T MAX DALPHA_CYC_S_01_08_45 0.4347826087 #  20 /  46 
T MIN DALPHA_INT_S_01_08_46 0.4444444444 #   4 /   9 
T MAX DALPHA_CYC_S_01_08_46 0.4444444444 #  24 /  54 
T MIN DALPHA_INT_S_01_08_47 0.4375000000 #  21 /  48 
T MAX DALPHA_CYC_S_01_08_47 0.4375000000 #  21 /  48 
T MIN DALPHA_INT_S_01_08_48 0.4285714286 #  24 /  56 
T MAX DALPHA_CYC_S_01_08_48 0.4285714286 #  21 /  49 
T MIN DALPHA_INT_S_01_08_49 0.4400000000 #  22 /  50 
T MAX DALPHA_CYC_S_01_08_49 0.4400000000 #  22 /  50 
T MIN DALPHA_INT_S_01_08_50 0.4313725490 #  44 / 102 
T MAX DALPHA_CYC_S_01_08_50 0.4313725490 #  22 /  51 
T MIN DALPHA_INT_S_01_08_51 0.4423076923 #  23 /  52 
T MAX DALPHA_CYC_S_01_08_51 0.4423076923 #  23 /  52 
T MIN DALPHA_INT_S_01_02_52 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_52 0.3333333333 #  18 /  54 
T MIN DALPHA_INT_S_01_08_52 0.4343434343 #  43 /  99 
T MAX DALPHA_CYC_S_01_08_52 0.4339622642 #  23 /  53 
T MIN DALPHA_INT_S_01_08_53 0.4444444444 #   4 /   9 
T MAX DALPHA_CYC_S_01_08_53 0.4444444444 #  24 /  54 
T MIN DALPHA_INT_S_01_08_54 0.4363636364 #  24 /  55 
T MAX DALPHA_CYC_S_01_08_54 0.4363636364 #  24 /  55 
T MIN DALPHA_INT_S_01_08_55 0.4444444444 #   4 /   9 
T MAX DALPHA_CYC_S_01_08_55 0.4444444444 #  28 /  63 
T MIN DALPHA_INT_S_01_08_56 0.4385964912 #  25 /  57 
T MAX DALPHA_CYC_S_01_08_56 0.4385964912 #  25 /  57 
T MIN DALPHA_INT_S_01_08_57 0.4324324324 #  32 /  74 
T MAX DALPHA_CYC_S_01_08_57 0.4310344828 #  25 /  58 
T MIN DALPHA_INT_S_01_08_58 0.4406779661 #  26 /  59 
T MAX DALPHA_CYC_S_01_08_58 0.4406779661 #  26 /  59 
T MIN DALPHA_INT_S_01_08_59 0.4339622642 #  46 / 106 
T MAX DALPHA_CYC_S_01_08_59 0.4333333333 #  26 /  60 
T MIN DALPHA_INT_S_01_08_60 0.4426229508 #  27 /  61 
T MAX DALPHA_CYC_S_01_08_60 0.4426229508 #  27 /  61 
T MIN DALPHA_INT_S_01_02_08 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_08 0.3333333333 #   3 /   9 
T MIN DALPHA_INT_S_01_02_53 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_53 0.3333333333 #  18 /  54 
T MIN DALPHA_INT_S_01_08_62 0.4444444444 #   4 /   9 
T MAX DALPHA_CYC_S_01_08_62 0.4444444444 #  28 /  63 
T MIN DALPHA_INT_S_01_08_63 0.4375000000 #  28 /  64 
T MAX DALPHA_CYC_S_01_08_63 0.4375000000 #  28 /  64 
T MIN DALPHA_INT_S_01_08_64 0.4444444444 #   4 /   9 
T MAX DALPHA_CYC_S_01_08_64 0.4444444444 #  32 /  72 
T MIN DALPHA_INT_S_01_08_65 0.4393939394 #  29 /  66 
T MAX DALPHA_CYC_S_01_08_65 0.4393939394 #  29 /  66 
T MIN DALPHA_INT_S_01_08_66 0.4342105263 #  33 /  76 
T MAX DALPHA_CYC_S_01_08_66 0.4328358209 #  29 /  67 
T MIN DALPHA_INT_S_01_08_67 0.4411764706 #  30 /  68 
T MAX DALPHA_CYC_S_01_08_67 0.4411764706 #  30 /  68 
T MIN DALPHA_INT_S_01_08_68 0.4358974359 #  34 /  78 
T MAX DALPHA_CYC_S_01_08_68 0.4347826087 #  30 /  69 
T MIN DALPHA_INT_S_01_08_69 0.4428571429 #  31 /  70 
T MAX DALPHA_CYC_S_01_08_69 0.4428571429 #  31 /  70 
T MIN DALPHA_INT_S_01_08_70 0.4375000000 #  35 /  80 
T MAX DALPHA_CYC_S_01_08_70 0.4366197183 #  31 /  71 
T MIN DALPHA_INT_S_01_08_71 0.4444444444 #   4 /   9 
T MAX DALPHA_CYC_S_01_08_71 0.4444444444 #  32 /  72 
T MIN DALPHA_INT_S_01_02_54 0.3272727273 #  18 /  55 
T MAX DALPHA_CYC_S_01_02_54 0.3272727273 #  18 /  55 
T MIN DALPHA_INT_S_01_08_72 0.4383561644 #  32 /  73 
T MAX DALPHA_CYC_S_01_08_72 0.4383561644 #  32 /  73 
T MIN DALPHA_INT_S_01_08_73 0.4444444444 #   4 /   9 
T MAX DALPHA_CYC_S_01_08_73 0.4444444444 #  36 /  81 
T MIN DALPHA_INT_S_01_08_74 0.4400000000 #  33 /  75 
T MAX DALPHA_CYC_S_01_08_74 0.4400000000 #  33 /  75 
T MIN DALPHA_INT_S_01_08_75 0.4352941176 #  37 /  85 
T MAX DALPHA_CYC_S_01_08_75 0.4342105263 #  33 /  76 
T MIN DALPHA_INT_S_01_08_76 0.4415584416 #  34 /  77 
T MAX DALPHA_CYC_S_01_08_76 0.4415584416 #  34 /  77 
T MIN DALPHA_INT_S_01_08_77 0.4367816092 #  38 /  87 
T MAX DALPHA_CYC_S_01_08_77 0.4358974359 #  34 /  78 
T MIN DALPHA_INT_S_01_08_78 0.4430379747 #  35 /  79 
T MAX DALPHA_CYC_S_01_08_78 0.4430379747 #  35 /  79 
T MIN DALPHA_INT_S_01_08_79 0.4382022472 #  39 /  89 
T MAX DALPHA_CYC_S_01_08_79 0.4375000000 #  35 /  80 
T MIN DALPHA_INT_S_01_09_10 0.3157894737 #   6 /  19 
T MAX DALPHA_CYC_S_01_09_10 0.3157894737 #   6 /  19 
T MIN DALPHA_INT_S_01_09_11 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_11 0.5000000000 #   6 /  12 
T MIN DALPHA_INT_S_01_02_55 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_55 0.3333333333 #  19 /  57 
T MIN DALPHA_INT_S_01_09_12 0.3846153846 #  10 /  26 
T MAX DALPHA_CYC_S_01_09_12 0.3846153846 #   5 /  13 
T MIN DALPHA_INT_S_01_09_13 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_13 0.5000000000 #   7 /  14 
T MIN DALPHA_INT_S_01_09_14 0.4000000000 #   8 /  20 
T MAX DALPHA_CYC_S_01_09_14 0.4000000000 #   6 /  15 
T MIN DALPHA_INT_S_01_09_15 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_15 0.5000000000 #   8 /  16 
T MIN DALPHA_INT_S_01_09_16 0.4000000000 #   8 /  20 
T MAX DALPHA_CYC_S_01_09_16 0.4000000000 #   8 /  20 
T MIN DALPHA_INT_S_01_09_17 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_17 0.5000000000 #   9 /  18 
T MIN DALPHA_INT_S_01_09_18 0.3333333333 #   9 /  27 
T MAX DALPHA_CYC_S_01_09_18 0.3333333333 #   9 /  27 
T MIN DALPHA_INT_S_01_09_19 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_19 0.5000000000 #  10 /  20 
T MIN DALPHA_INT_S_01_09_20 0.3809523810 #  24 /  63 
T MAX DALPHA_CYC_S_01_09_20 0.3809523810 #   8 /  21 
T MIN DALPHA_INT_S_01_09_21 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_21 0.5000000000 #  11 /  22 
T MIN DALPHA_INT_S_01_02_56 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_56 0.3333333333 #  19 /  57 
T MIN DALPHA_INT_S_01_09_22 0.3913043478 #  27 /  69 
T MAX DALPHA_CYC_S_01_09_22 0.3913043478 #   9 /  23 
T MIN DALPHA_INT_S_01_09_23 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_23 0.5000000000 #  12 /  24 
T MIN DALPHA_INT_S_01_09_24 0.4000000000 #  12 /  30 
T MAX DALPHA_CYC_S_01_09_24 0.4000000000 #  10 /  25 
T MIN DALPHA_INT_S_01_09_25 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_25 0.5000000000 #  13 /  26 
T MIN DALPHA_INT_S_01_09_26 0.4000000000 #  14 /  35 
T MAX DALPHA_CYC_S_01_09_26 0.4000000000 #  12 /  30 
T MIN DALPHA_INT_S_01_09_27 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_27 0.5000000000 #  14 /  28 
T MIN DALPHA_INT_S_01_09_28 0.3783783784 #  56 / 148 
T MAX DALPHA_CYC_S_01_09_28 0.3793103448 #  11 /  29 
T MIN DALPHA_INT_S_01_09_29 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_29 0.5000000000 #  15 /  30 
T MIN DALPHA_INT_S_01_09_30 0.3870967742 #  60 / 155 
T MAX DALPHA_CYC_S_01_09_30 0.3870967742 #  12 /  31 
T MIN DALPHA_INT_S_01_09_31 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_31 0.5000000000 #  16 /  32 
T MIN DALPHA_INT_S_01_02_57 0.3275862069 #  19 /  58 
T MAX DALPHA_CYC_S_01_02_57 0.3275862069 #  19 /  58 
T MIN DALPHA_INT_S_01_09_32 0.3939393939 #  65 / 165 
T MAX DALPHA_CYC_S_01_09_32 0.3939393939 #  13 /  33 
T MIN DALPHA_INT_S_01_09_33 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_33 0.5000000000 #  17 /  34 
T MIN DALPHA_INT_S_01_09_34 0.4000000000 #  18 /  45 
T MAX DALPHA_CYC_S_01_09_34 0.4000000000 #  14 /  35 
T MIN DALPHA_INT_S_01_09_35 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_35 0.5000000000 #  18 /  36 
T MIN DALPHA_INT_S_01_09_36 0.4000000000 #  18 /  45 
T MAX DALPHA_CYC_S_01_09_36 0.4000000000 #  16 /  40 
T MIN DALPHA_INT_S_01_09_37 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_37 0.5000000000 #  19 /  38 
T MIN DALPHA_INT_S_01_09_38 0.4042553191 #  19 /  47 
T MAX DALPHA_CYC_S_01_09_38 0.4042553191 #  19 /  47 
T MIN DALPHA_INT_S_01_09_39 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_39 0.5000000000 #  20 /  40 
T MIN DALPHA_INT_S_01_09_40 0.4081632653 #  20 /  49 
T MAX DALPHA_CYC_S_01_09_40 0.4081632653 #  20 /  49 
T MIN DALPHA_INT_S_01_09_41 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_41 0.5000000000 #  21 /  42 
T MIN DALPHA_INT_S_01_02_58 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_58 0.3333333333 #  20 /  60 
T MIN DALPHA_INT_S_01_09_42 0.4117647059 #  21 /  51 
T MAX DALPHA_CYC_S_01_09_42 0.4117647059 #  21 /  51 
T MIN DALPHA_INT_S_01_09_43 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_43 0.5000000000 #  22 /  44 
T MIN DALPHA_INT_S_01_09_44 0.4150943396 #  22 /  53 
T MAX DALPHA_CYC_S_01_09_44 0.4150943396 #  22 /  53 
T MIN DALPHA_INT_S_01_09_45 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_45 0.5000000000 #  23 /  46 
T MIN DALPHA_INT_S_01_09_46 0.4181818182 #  23 /  55 
T MAX DALPHA_CYC_S_01_09_46 0.4181818182 #  23 /  55 
T MIN DALPHA_INT_S_01_09_47 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_47 0.5000000000 #  24 /  48 
T MIN DALPHA_INT_S_01_09_48 0.4210526316 #  24 /  57 
T MAX DALPHA_CYC_S_01_09_48 0.4210526316 #  24 /  57 
T MIN DALPHA_INT_S_01_09_49 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_49 0.5000000000 #  25 /  50 
T MIN DALPHA_INT_S_01_09_50 0.4237288136 #  25 /  59 
T MAX DALPHA_CYC_S_01_09_50 0.4237288136 #  25 /  59 
T MIN DALPHA_INT_S_01_09_51 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_51 0.5000000000 #  26 /  52 
T MIN DALPHA_INT_S_01_02_59 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_59 0.3333333333 #  20 /  60 
T MIN DALPHA_INT_S_01_09_52 0.4262295082 #  26 /  61 
T MAX DALPHA_CYC_S_01_09_52 0.4262295082 #  26 /  61 
T MIN DALPHA_INT_S_01_09_53 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_53 0.5000000000 #  27 /  54 
T MIN DALPHA_INT_S_01_09_54 0.4285714286 #  27 /  63 
T MAX DALPHA_CYC_S_01_09_54 0.4285714286 #  27 /  63 
T MIN DALPHA_INT_S_01_09_55 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_55 0.5000000000 #  28 /  56 
T MIN DALPHA_INT_S_01_09_56 0.4307692308 #  28 /  65 
T MAX DALPHA_CYC_S_01_09_56 0.4307692308 #  28 /  65 
T MIN DALPHA_INT_S_01_09_57 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_57 0.5000000000 #  29 /  58 
T MIN DALPHA_INT_S_01_09_58 0.4328358209 #  29 /  67 
T MAX DALPHA_CYC_S_01_09_58 0.4328358209 #  29 /  67 
T MIN DALPHA_INT_S_01_09_59 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_59 0.5000000000 #  30 /  60 
T MIN DALPHA_INT_S_01_09_60 0.4347826087 #  30 /  69 
T MAX DALPHA_CYC_S_01_09_60 0.4347826087 #  30 /  69 
T MIN DALPHA_INT_S_01_09_61 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_61 0.5000000000 #  31 /  62 
T MIN DALPHA_INT_S_01_02_60 0.3278688525 #  20 /  61 
T MAX DALPHA_CYC_S_01_02_60 0.3278688525 #  20 /  61 
T MIN DALPHA_INT_S_01_09_62 0.4366197183 #  31 /  71 
T MAX DALPHA_CYC_S_01_09_62 0.4366197183 #  31 /  71 
T MIN DALPHA_INT_S_01_09_63 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_63 0.5000000000 #  32 /  64 
T MIN DALPHA_INT_S_01_09_64 0.4383561644 #  32 /  73 
T MAX DALPHA_CYC_S_01_09_64 0.4383561644 #  32 /  73 
T MIN DALPHA_INT_S_01_09_65 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_65 0.5000000000 #  33 /  66 
T MIN DALPHA_INT_S_01_09_66 0.4400000000 #  33 /  75 
T MAX DALPHA_CYC_S_01_09_66 0.4400000000 #  33 /  75 
T MIN DALPHA_INT_S_01_09_67 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_67 0.5000000000 #  34 /  68 
T MIN DALPHA_INT_S_01_09_68 0.4415584416 #  34 /  77 
T MAX DALPHA_CYC_S_01_09_68 0.4415584416 #  34 /  77 
T MIN DALPHA_INT_S_01_09_69 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_69 0.5000000000 #  35 /  70 
T MIN DALPHA_INT_S_01_09_70 0.4430379747 #  35 /  79 
T MAX DALPHA_CYC_S_01_09_70 0.4430379747 #  35 /  79 
T MIN DALPHA_INT_S_01_09_71 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_71 0.5000000000 #  36 /  72 
T MIN DALPHA_INT_S_01_02_61 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_61 0.3333333333 #  21 /  63 
T MIN DALPHA_INT_S_01_09_72 0.4444444444 #  36 /  81 
T MAX DALPHA_CYC_S_01_09_72 0.4444444444 #  36 /  81 
T MIN DALPHA_INT_S_01_09_73 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_73 0.5000000000 #  37 /  74 
T MIN DALPHA_INT_S_01_09_74 0.4457831325 #  37 /  83 
T MAX DALPHA_CYC_S_01_09_74 0.4457831325 #  37 /  83 
T MIN DALPHA_INT_S_01_09_75 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_75 0.5000000000 #  38 /  76 
T MIN DALPHA_INT_S_01_09_76 0.4470588235 #  38 /  85 
T MAX DALPHA_CYC_S_01_09_76 0.4470588235 #  38 /  85 
T MIN DALPHA_INT_S_01_09_77 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_77 0.5000000000 #  39 /  78 
T MIN DALPHA_INT_S_01_09_78 0.4482758621 #  39 /  87 
T MAX DALPHA_CYC_S_01_09_78 0.4482758621 #  39 /  87 
T MIN DALPHA_INT_S_01_09_79 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_79 0.5000000000 #  40 /  80 
T MIN DALPHA_INT_S_01_02_03 0.2500000000 #   1 /   4 
T MAX DALPHA_CYC_S_01_02_03 0.2500000000 #   1 /   4 
T MIN DALPHA_INT_S_01_03_04 0.2857142857 #   2 /   7 
T MAX DALPHA_CYC_S_01_03_04 0.2857142857 #   2 /   7 
T MIN DALPHA_INT_S_01_02_62 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_62 0.3333333333 #  21 /  63 
T MIN DALPHA_INT_S_01_04_05 0.3333333333 #   2 /   6 
T MAX DALPHA_CYC_S_01_04_05 0.3333333333 #   2 /   6 
T MIN DALPHA_INT_S_01_05_06 0.2857142857 #   6 /  21 
T MAX DALPHA_CYC_S_01_05_06 0.2857142857 #   2 /   7 
T MIN DALPHA_INT_S_01_06_07 0.3076923077 #   4 /  13 
T MAX DALPHA_CYC_S_01_06_07 0.3076923077 #   4 /  13 
T MIN DALPHA_INT_S_01_07_08 0.3333333333 #   4 /  12 
T MAX DALPHA_CYC_S_01_07_08 0.3333333333 #   3 /   9 
T MIN DALPHA_INT_S_01_08_09 0.3000000000 #  15 /  50 
T MAX DALPHA_CYC_S_01_08_09 0.3000000000 #   3 /  10 
T MIN DALPHA_INT_S_01_09_10 0.3157894737 #   6 /  19 
T MAX DALPHA_CYC_S_01_09_10 0.3157894737 #   6 /  19 
T MIN DALPHA_INT_S_01_10_11 0.3333333333 #   6 /  18 
T MAX DALPHA_CYC_S_01_10_11 0.3333333333 #   4 /  12 
T MIN DALPHA_INT_S_01_11_12 0.3076923077 #  28 /  91 
T MAX DALPHA_CYC_S_01_11_12 0.3076923077 #   4 /  13 
T MIN DALPHA_INT_S_01_12_13 0.3200000000 #   8 /  25 
T MAX DALPHA_CYC_S_01_12_13 0.3200000000 #   8 /  25 
T MIN DALPHA_INT_S_01_13_14 0.3333333333 #   8 /  24 
T MAX DALPHA_CYC_S_01_13_14 0.3333333333 #   5 /  15 
T MIN DALPHA_INT_S_01_02_09 0.3000000000 #   3 /  10 
T MAX DALPHA_CYC_S_01_02_09 0.3000000000 #   3 /  10 
T MIN DALPHA_INT_S_01_02_63 0.3281250000 #  21 /  64 
T MAX DALPHA_CYC_S_01_02_63 0.3281250000 #  21 /  64 
T MIN DALPHA_INT_S_01_14_15 0.3111111111 #  42 / 135 
T MAX DALPHA_CYC_S_01_14_15 0.3125000000 #   5 /  16 
T MIN DALPHA_INT_S_01_15_16 0.3225806452 #  10 /  31 
T MAX DALPHA_CYC_S_01_15_16 0.3225806452 #  10 /  31 
T MIN DALPHA_INT_S_01_16_17 0.3333333333 #  10 /  30 
T MAX DALPHA_CYC_S_01_16_17 0.3333333333 #   6 /  18 
T MIN DALPHA_INT_S_01_17_18 0.3157894737 #  42 / 133 
T MAX DALPHA_CYC_S_01_17_18 0.3157894737 #   6 /  19 
T MIN DALPHA_INT_S_01_18_19 0.3243243243 #  12 /  37 
T MAX DALPHA_CYC_S_01_18_19 0.3243243243 #  12 /  37 
T MIN DALPHA_INT_S_01_19_20 0.3333333333 #  12 /  36 
T MAX DALPHA_CYC_S_01_19_20 0.3333333333 #   7 /  21 
T MIN DALPHA_INT_S_01_20_21 0.3161764706 #  43 / 136 
T MAX DALPHA_CYC_S_01_20_21 0.3181818182 #   7 /  22 
T MIN DALPHA_INT_S_01_21_22 0.3255813953 #  14 /  43 
T MAX DALPHA_CYC_S_01_21_22 0.3255813953 #  14 /  43 
T MIN DALPHA_INT_S_01_22_23 0.3333333333 #  14 /  42 
T MAX DALPHA_CYC_S_01_22_23 0.3333333333 #   8 /  24 
T MIN DALPHA_INT_S_01_23_24 0.3161764706 #  43 / 136 
T MAX DALPHA_CYC_S_01_23_24 0.3200000000 #   8 /  25 
T MIN DALPHA_INT_S_01_02_64 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_64 0.3333333333 #  22 /  66 
T MIN DALPHA_INT_S_01_24_25 0.3265306122 #  16 /  49 
T MAX DALPHA_CYC_S_01_24_25 0.3265306122 #  16 /  49 
T MIN DALPHA_INT_S_01_25_26 0.3333333333 #  16 /  48 
T MAX DALPHA_CYC_S_01_25_26 0.3333333333 #   9 /  27 
T MIN DALPHA_INT_S_01_26_27 0.3211678832 #  44 / 137 
T MAX DALPHA_CYC_S_01_26_27 0.3214285714 #   9 /  28 
T MIN DALPHA_INT_S_01_27_28 0.3272727273 #  18 /  55 
T MAX DALPHA_CYC_S_01_27_28 0.3272727273 #  18 /  55 
T MIN DALPHA_INT_S_01_28_29 0.3333333333 #  18 /  54 
T MAX DALPHA_CYC_S_01_28_29 0.3333333333 #  10 /  30 
T MIN DALPHA_INT_S_01_29_30 0.3211678832 #  44 / 137 
T MAX DALPHA_CYC_S_01_29_30 0.3225806452 #  10 /  31 
T MIN DALPHA_INT_S_01_30_31 0.3278688525 #  20 /  61 
T MAX DALPHA_CYC_S_01_30_31 0.3278688525 #  20 /  61 
T MIN DALPHA_INT_S_01_31_32 0.3333333333 #  20 /  60 
T MAX DALPHA_CYC_S_01_31_32 0.3333333333 #  11 /  33 
T MIN DALPHA_INT_S_01_32_33 0.3230769231 #  42 / 130 
T MAX DALPHA_CYC_S_01_32_33 0.3235294118 #  11 /  34 
T MIN DALPHA_INT_S_01_33_34 0.3283582090 #  22 /  67 
T MAX DALPHA_CYC_S_01_33_34 0.3283582090 #  22 /  67 
T MIN DALPHA_INT_S_01_02_65 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_65 0.3333333333 #  22 /  66 
T MIN DALPHA_INT_S_01_34_35 0.3333333333 #  22 /  66 
T MAX DALPHA_CYC_S_01_34_35 0.3333333333 #  12 /  36 
T MIN DALPHA_INT_S_01_35_36 0.3235294118 #  44 / 136 
T MAX DALPHA_CYC_S_01_35_36 0.3243243243 #  12 /  37 
T MIN DALPHA_INT_S_01_36_37 0.3287671233 #  24 /  73 
T MAX DALPHA_CYC_S_01_36_37 0.3287671233 #  24 /  73 
T MIN DALPHA_INT_S_01_37_38 0.3333333333 #  24 /  72 
T MAX DALPHA_CYC_S_01_37_38 0.3333333333 #  13 /  39 
T MIN DALPHA_INT_S_01_38_39 0.3289473684 #  25 /  76 
T MAX DALPHA_CYC_S_01_38_39 0.3250000000 #  13 /  40 
T MIN DALPHA_INT_S_01_39_40 0.3291139241 #  26 /  79 
T MAX DALPHA_CYC_S_01_39_40 0.3291139241 #  26 /  79 
T MIN DALPHA_INT_S_01_40_41 0.3333333333 #  26 /  78 
T MAX DALPHA_CYC_S_01_40_41 0.3333333333 #  14 /  42 
T MIN DALPHA_INT_S_01_41_42 0.3292682927 #  27 /  82 
T MAX DALPHA_CYC_S_01_41_42 0.3255813953 #  14 /  43 
T MIN DALPHA_INT_S_01_42_43 0.3333333333 #  28 /  84 
T MAX DALPHA_CYC_S_01_42_43 0.3181818182 #  14 /  44 
T MIN DALPHA_INT_S_01_43_44 0.3333333333 #  28 /  84 
T MAX DALPHA_CYC_S_01_43_44 0.3333333333 #  15 /  45 
T MIN DALPHA_INT_S_01_02_66 0.3283582090 #  22 /  67 
T MAX DALPHA_CYC_S_01_02_66 0.3283582090 #  22 /  67 
T MIN DALPHA_INT_S_01_44_45 0.3295454545 #  29 /  88 
T MAX DALPHA_CYC_S_01_44_45 0.3260869565 #  15 /  46 
T MIN DALPHA_INT_S_01_45_46 0.3372093023 #  29 /  86 
T MAX DALPHA_CYC_S_01_45_46 0.3191489362 #  15 /  47 
T MIN DALPHA_INT_S_01_46_47 0.3370786517 #  30 /  89 
T MAX DALPHA_CYC_S_01_46_47 0.3333333333 #  16 /  48 
T MIN DALPHA_INT_S_01_47_48 0.3448275862 #  30 /  87 
T MAX DALPHA_CYC_S_01_47_48 0.3265306122 #  16 /  49 
T MIN DALPHA_INT_S_01_48_49 0.3488372093 #  30 /  86 
T MAX DALPHA_CYC_S_01_48_49 0.3200000000 #  16 /  50 
T MIN DALPHA_INT_S_01_49_50 0.3563218391 #  31 /  87 
T MAX DALPHA_CYC_S_01_49_50 0.3333333333 #  17 /  51 
T MIN DALPHA_INT_S_01_50_51 0.3563218391 #  31 /  87 
T MAX DALPHA_CYC_S_01_50_51 0.3269230769 #  17 /  52 
T MIN DALPHA_INT_S_01_51_52 0.3604651163 #  31 /  86 
T MAX DALPHA_CYC_S_01_51_52 0.3207547170 #  17 /  53 
T MIN DALPHA_INT_S_01_52_53 0.3690476190 #  31 /  84 
T MAX DALPHA_CYC_S_01_52_53 0.3333333333 #  18 /  54 
T MIN DALPHA_INT_S_01_53_54 0.3720930233 #  32 /  86 
T MAX DALPHA_CYC_S_01_53_54 0.3272727273 #  18 /  55 
T MIN DALPHA_INT_S_01_02_67 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_67 0.3333333333 #  23 /  69 
T MIN DALPHA_INT_S_01_54_55 0.3720930233 #  32 /  86 
T MAX DALPHA_CYC_S_01_54_55 0.3214285714 #  18 /  56 
T MIN DALPHA_INT_S_01_55_56 0.3809523810 #  32 /  84 
T MAX DALPHA_CYC_S_01_55_56 0.3333333333 #  19 /  57 
T MIN DALPHA_INT_S_01_56_57 0.3837209302 #  33 /  86 
T MAX DALPHA_CYC_S_01_56_57 0.3275862069 #  19 /  58 
T MIN DALPHA_INT_S_01_57_58 0.3837209302 #  33 /  86 
T MAX DALPHA_CYC_S_01_57_58 0.3220338983 #  19 /  59 
T MIN DALPHA_INT_S_01_58_59 0.3928571429 #  33 /  84 
T MAX DALPHA_CYC_S_01_58_59 0.3333333333 #  20 /  60 
T MIN DALPHA_INT_S_01_59_60 0.3953488372 #  34 /  86 
T MAX DALPHA_CYC_S_01_59_60 0.3278688525 #  20 /  61 
T MIN DALPHA_INT_S_01_60_61 0.3953488372 #  34 /  86 
T MAX DALPHA_CYC_S_01_60_61 0.3225806452 #  20 /  62 
T MIN DALPHA_INT_S_01_61_62 0.4047619048 #  34 /  84 
T MAX DALPHA_CYC_S_01_61_62 0.3333333333 #  21 /  63 
T MIN DALPHA_INT_S_01_62_63 0.4022988506 #  35 /  87 
T MAX DALPHA_CYC_S_01_62_63 0.3281250000 #  21 /  64 
T MIN DALPHA_INT_S_01_63_64 0.4069767442 #  35 /  86 
T MAX DALPHA_CYC_S_01_63_64 0.3230769231 #  21 /  65 
T MIN DALPHA_INT_S_01_02_68 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_68 0.3333333333 #  23 /  69 
T MIN DALPHA_INT_S_01_64_65 0.4090909091 #  36 /  88 
T MAX DALPHA_CYC_S_01_64_65 0.3333333333 #  22 /  66 
T MIN DALPHA_INT_S_01_65_66 0.4090909091 #  36 /  88 
T MAX DALPHA_CYC_S_01_65_66 0.3283582090 #  22 /  67 
T MIN DALPHA_INT_S_01_66_67 0.4186046512 #  36 /  86 
T MAX DALPHA_CYC_S_01_66_67 0.3235294118 #  22 /  68 
T MIN DALPHA_INT_S_01_67_68 0.4204545455 #  37 /  88 
T MAX DALPHA_CYC_S_01_67_68 0.3333333333 #  23 /  69 
T MIN DALPHA_INT_S_01_68_69 0.4204545455 #  37 /  88 
T MAX DALPHA_CYC_S_01_68_69 0.3285714286 #  23 /  70 
T MIN DALPHA_INT_S_01_69_70 0.4269662921 #  38 /  89 
T MAX DALPHA_CYC_S_01_69_70 0.3239436620 #  23 /  71 
T MIN DALPHA_INT_S_01_70_71 0.4222222222 #  38 /  90 
T MAX DALPHA_CYC_S_01_70_71 0.3333333333 #  24 /  72 
T MIN DALPHA_INT_S_01_71_72 0.4318181818 #  38 /  88 
T MAX DALPHA_CYC_S_01_71_72 0.3287671233 #  24 /  73 
T MIN DALPHA_INT_S_01_72_73 0.4285714286 #  39 /  91 
T MAX DALPHA_CYC_S_01_72_73 0.3243243243 #  24 /  74 
T MIN DALPHA_INT_S_01_73_74 0.4333333333 #  39 /  90 
T MAX DALPHA_CYC_S_01_73_74 0.3333333333 #  25 /  75 
T MIN DALPHA_INT_S_01_02_69 0.3285714286 #  23 /  70 
T MAX DALPHA_CYC_S_01_02_69 0.3285714286 #  23 /  70 
T MIN DALPHA_INT_S_01_74_75 0.4347826087 #  40 /  92 
T MAX DALPHA_CYC_S_01_74_75 0.3289473684 #  25 /  76 
T MIN DALPHA_INT_S_01_75_76 0.4347826087 #  40 /  92 
T MAX DALPHA_CYC_S_01_75_76 0.3246753247 #  25 /  77 
T MIN DALPHA_INT_S_01_76_77 0.4408602151 #  41 /  93 
T MAX DALPHA_CYC_S_01_76_77 0.3333333333 #  26 /  78 
T MIN DALPHA_INT_S_01_77_78 0.4361702128 #  41 /  94 
T MAX DALPHA_CYC_S_01_77_78 0.3291139241 #  26 /  79 
T MIN DALPHA_INT_S_01_78_79 0.4456521739 #  41 /  92 
T MAX DALPHA_CYC_S_01_78_79 0.3250000000 #  26 /  80 
T MIN DALPHA_INT_S_01_79_80 0.4421052632 #  42 /  95 
T MAX DALPHA_CYC_S_01_79_80 0.3333333333 #  27 /  81 
T MIN DALPHA_INT_S_01_02_04 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_04 0.3333333333 #   2 /   6 
T MIN DALPHA_INT_S_01_03_05 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_05 0.5000000000 #   3 /   6 
T MIN DALPHA_INT_S_01_04_06 0.4000000000 #   2 /   5 
T MAX DALPHA_CYC_S_01_04_06 0.4000000000 #   4 /  10 
T MIN DALPHA_INT_S_01_05_07 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_07 0.5000000000 #   4 /   8 
T MIN DALPHA_INT_S_01_02_70 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_70 0.3333333333 #  24 /  72 
T MIN DALPHA_INT_S_01_06_08 0.4285714286 #   3 /   7 
T MAX DALPHA_CYC_S_01_06_08 0.4285714286 #   6 /  14 
T MIN DALPHA_INT_S_01_07_09 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_09 0.5000000000 #   5 /  10 
T MIN DALPHA_INT_S_01_08_10 0.4444444444 #   4 /   9 
T MAX DALPHA_CYC_S_01_08_10 0.4444444444 #   8 /  18 
T MIN DALPHA_INT_S_01_09_11 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_11 0.5000000000 #   6 /  12 
T MIN DALPHA_INT_S_01_10_12 0.4545454545 #   5 /  11 
T MAX DALPHA_CYC_S_01_10_12 0.4545454545 #  10 /  22 
T MIN DALPHA_INT_S_01_11_13 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_11_13 0.5000000000 #   7 /  14 
T MIN DALPHA_INT_S_01_12_14 0.4615384615 #   6 /  13 
T MAX DALPHA_CYC_S_01_12_14 0.4615384615 #  12 /  26 
T MIN DALPHA_INT_S_01_13_15 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_13_15 0.5000000000 #   8 /  16 
T MIN DALPHA_INT_S_01_14_16 0.4666666667 #   7 /  15 
T MAX DALPHA_CYC_S_01_14_16 0.4666666667 #  14 /  30 
T MIN DALPHA_INT_S_01_15_17 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_15_17 0.5000000000 #   9 /  18 
T MIN DALPHA_INT_S_01_02_71 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_71 0.3333333333 #  24 /  72 
T MIN DALPHA_INT_S_01_16_18 0.4705882353 #   8 /  17 
T MAX DALPHA_CYC_S_01_16_18 0.4705882353 #  16 /  34 
T MIN DALPHA_INT_S_01_17_19 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_17_19 0.5000000000 #  10 /  20 
T MIN DALPHA_INT_S_01_18_20 0.4736842105 #   9 /  19 
T MAX DALPHA_CYC_S_01_18_20 0.4736842105 #  18 /  38 
T MIN DALPHA_INT_S_01_19_21 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_19_21 0.5000000000 #  11 /  22 
T MIN DALPHA_INT_S_01_20_22 0.4761904762 #  10 /  21 
T MAX DALPHA_CYC_S_01_20_22 0.4761904762 #  20 /  42 
T MIN DALPHA_INT_S_01_21_23 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_21_23 0.5000000000 #  12 /  24 
T MIN DALPHA_INT_S_01_22_24 0.4782608696 #  11 /  23 
T MAX DALPHA_CYC_S_01_22_24 0.4782608696 #  22 /  46 
T MIN DALPHA_INT_S_01_23_25 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_23_25 0.5000000000 #  13 /  26 
T MIN DALPHA_INT_S_01_24_26 0.4800000000 #  12 /  25 
T MAX DALPHA_CYC_S_01_24_26 0.4800000000 #  24 /  50 
T MIN DALPHA_INT_S_01_25_27 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_25_27 0.5000000000 #  14 /  28 
T MIN DALPHA_INT_S_01_02_72 0.3287671233 #  24 /  73 
T MAX DALPHA_CYC_S_01_02_72 0.3287671233 #  24 /  73 
T MIN DALPHA_INT_S_01_26_28 0.4814814815 #  13 /  27 
T MAX DALPHA_CYC_S_01_26_28 0.4814814815 #  26 /  54 
T MIN DALPHA_INT_S_01_27_29 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_27_29 0.5000000000 #  15 /  30 
T MIN DALPHA_INT_S_01_28_30 0.4827586207 #  14 /  29 
T MAX DALPHA_CYC_S_01_28_30 0.4827586207 #  28 /  58 
T MIN DALPHA_INT_S_01_29_31 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_29_31 0.5000000000 #  16 /  32 
T MIN DALPHA_INT_S_01_30_32 0.4838709677 #  15 /  31 
T MAX DALPHA_CYC_S_01_30_32 0.4838709677 #  30 /  62 
T MIN DALPHA_INT_S_01_31_33 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_31_33 0.5000000000 #  17 /  34 
T MIN DALPHA_INT_S_01_32_34 0.4848484848 #  16 /  33 
T MAX DALPHA_CYC_S_01_32_34 0.4848484848 #  32 /  66 
T MIN DALPHA_INT_S_01_33_35 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_33_35 0.5000000000 #  18 /  36 
T MIN DALPHA_INT_S_01_34_36 0.4857142857 #  17 /  35 
T MAX DALPHA_CYC_S_01_34_36 0.4857142857 #  34 /  70 
T MIN DALPHA_INT_S_01_35_37 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_35_37 0.5000000000 #  19 /  38 
T MIN DALPHA_INT_S_01_02_10 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_10 0.3333333333 #   4 /  12 
T MIN DALPHA_INT_S_01_02_73 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_73 0.3333333333 #  25 /  75 
T MIN DALPHA_INT_S_01_36_38 0.4864864865 #  18 /  37 
T MAX DALPHA_CYC_S_01_36_38 0.4864864865 #  36 /  74 
T MIN DALPHA_INT_S_01_37_39 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_37_39 0.5000000000 #  20 /  40 
T MIN DALPHA_INT_S_01_38_40 0.4871794872 #  19 /  39 
T MAX DALPHA_CYC_S_01_38_40 0.4871794872 #  38 /  78 
T MIN DALPHA_INT_S_01_39_41 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_39_41 0.5000000000 #  21 /  42 
T MIN DALPHA_INT_S_01_40_42 0.4878048780 #  20 /  41 
T MAX DALPHA_CYC_S_01_40_42 0.4878048780 #  40 /  82 
T MIN DALPHA_INT_S_01_41_43 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_41_43 0.5000000000 #  22 /  44 
T MIN DALPHA_INT_S_01_42_44 0.4883720930 #  21 /  43 
T MAX DALPHA_CYC_S_01_42_44 0.4883720930 #  42 /  86 
T MIN DALPHA_INT_S_01_43_45 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_43_45 0.5000000000 #  23 /  46 
T MIN DALPHA_INT_S_01_44_46 0.4888888889 #  22 /  45 
T MAX DALPHA_CYC_S_01_44_46 0.4888888889 #  44 /  90 
T MIN DALPHA_INT_S_01_45_47 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_45_47 0.5000000000 #  24 /  48 
T MIN DALPHA_INT_S_01_02_74 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_74 0.3333333333 #  25 /  75 
T MIN DALPHA_INT_S_01_46_48 0.4893617021 #  23 /  47 
T MAX DALPHA_CYC_S_01_46_48 0.4782608696 #  44 /  92 
T MIN DALPHA_INT_S_01_47_49 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_47_49 0.5000000000 #  25 /  50 
T MIN DALPHA_INT_S_01_48_50 0.4897959184 #  24 /  49 
T MAX DALPHA_CYC_S_01_48_50 0.4791666667 #  46 /  96 
T MIN DALPHA_INT_S_01_49_51 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_49_51 0.5000000000 #  26 /  52 
T MIN DALPHA_INT_S_01_51_53 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_51_53 0.5000000000 #  27 /  54 
T MIN DALPHA_INT_S_01_53_55 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_53_55 0.5000000000 #  28 /  56 
T MIN DALPHA_INT_S_01_54_56 0.4909090909 #  27 /  55 
T MAX DALPHA_CYC_S_01_54_56 0.4736842105 #  27 /  57 
T MIN DALPHA_INT_S_01_55_57 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_55_57 0.5000000000 #  29 /  58 
T MIN DALPHA_INT_S_01_02_75 0.3289473684 #  25 /  76 
T MAX DALPHA_CYC_S_01_02_75 0.3289473684 #  25 /  76 
T MIN DALPHA_INT_S_01_56_58 0.4912280702 #  28 /  57 
T MAX DALPHA_CYC_S_01_56_58 0.4745762712 #  28 /  59 
T MIN DALPHA_INT_S_01_57_59 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_57_59 0.5000000000 #  30 /  60 
T MIN DALPHA_INT_S_01_59_61 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_59_61 0.5000000000 #  31 /  62 
T MIN DALPHA_INT_S_01_60_62 0.4918032787 #  30 /  61 
T MAX DALPHA_CYC_S_01_60_62 0.4761904762 #  30 /  63 
T MIN DALPHA_INT_S_01_61_63 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_61_63 0.5000000000 #  32 /  64 
T MIN DALPHA_INT_S_01_62_64 0.4920634921 #  31 /  63 
T MAX DALPHA_CYC_S_01_62_64 0.4769230769 #  31 /  65 
T MIN DALPHA_INT_S_01_63_65 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_63_65 0.5000000000 #  33 /  66 
T MIN DALPHA_INT_S_01_64_66 0.4923076923 #  32 /  65 
T MAX DALPHA_CYC_S_01_64_66 0.4776119403 #  32 /  67 
T MIN DALPHA_INT_S_01_65_67 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_65_67 0.5000000000 #  34 /  68 
T MIN DALPHA_INT_S_01_02_76 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_76 0.3333333333 #  26 /  78 
T MIN DALPHA_INT_S_01_66_68 0.4925373134 #  33 /  67 
T MAX DALPHA_CYC_S_01_66_68 0.4782608696 #  33 /  69 
T MIN DALPHA_INT_S_01_67_69 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_67_69 0.5000000000 #  35 /  70 
T MIN DALPHA_INT_S_01_69_71 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_69_71 0.5000000000 #  36 /  72 
T MIN DALPHA_INT_S_01_71_73 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_71_73 0.5000000000 #  37 /  74 
T MIN DALPHA_INT_S_01_73_75 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_73_75 0.5000000000 #  38 /  76 
T MIN DALPHA_INT_S_01_74_76 0.4933333333 #  37 /  75 
T MAX DALPHA_CYC_S_01_74_76 0.4805194805 #  37 /  77 
T MIN DALPHA_INT_S_01_75_77 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_75_77 0.5000000000 #  39 /  78 
T MIN DALPHA_INT_S_01_02_77 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_77 0.3333333333 #  26 /  78 
T MIN DALPHA_INT_S_01_76_78 0.4935064935 #  38 /  77 
T MAX DALPHA_CYC_S_01_76_78 0.4810126582 #  38 /  79 
T MIN DALPHA_INT_S_01_77_79 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_77_79 0.5000000000 #  40 /  80 
T MIN DALPHA_INT_S_01_78_80 0.4936708861 #  39 /  79 
T MAX DALPHA_CYC_S_01_78_80 0.4814814815 #  39 /  81 
T MIN DALPHA_INT_S_01_79_81 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_79_81 0.5000000000 #  41 /  82 
T MIN DALPHA_INT_S_01_02_05 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_05 0.3333333333 #   2 /   6 
T MIN DALPHA_INT_S_01_03_06 0.3333333333 #   3 /   9 
T MAX DALPHA_CYC_S_01_03_06 0.3333333333 #   3 /   9 
T MIN DALPHA_INT_S_01_04_07 0.3750000000 #   3 /   8 
T MAX DALPHA_CYC_S_01_04_07 0.3750000000 #   3 /   8 
T MIN DALPHA_INT_S_01_05_08 0.3333333333 #   4 /  12 
T MAX DALPHA_CYC_S_01_05_08 0.3333333333 #   3 /   9 
T MIN DALPHA_INT_S_01_06_09 0.4000000000 #   4 /  10 
T MAX DALPHA_CYC_S_01_06_09 0.4000000000 #   4 /  10 
T MIN DALPHA_INT_S_01_07_10 0.3636363636 #   8 /  22 
T MAX DALPHA_CYC_S_01_07_10 0.3636363636 #   4 /  11 
T MIN DALPHA_INT_S_01_02_78 0.3291139241 #  26 /  79 
T MAX DALPHA_CYC_S_01_02_78 0.3291139241 #  26 /  79 
T MIN DALPHA_INT_S_01_08_11 0.3684210526 #   7 /  19 
T MAX DALPHA_CYC_S_01_08_11 0.3684210526 #   7 /  19 
T MIN DALPHA_INT_S_01_09_12 0.3846153846 #  10 /  26 
T MAX DALPHA_CYC_S_01_09_12 0.3846153846 #   5 /  13 
T MIN DALPHA_INT_S_01_10_13 0.3571428571 #  25 /  70 
T MAX DALPHA_CYC_S_01_10_13 0.3571428571 #   5 /  14 
T MIN DALPHA_INT_S_01_11_14 0.4000000000 #   8 /  20 
T MAX DALPHA_CYC_S_01_11_14 0.4000000000 #   6 /  15 
T MIN DALPHA_INT_S_01_12_15 0.3750000000 #  12 /  32 
T MAX DALPHA_CYC_S_01_12_15 0.3750000000 #   6 /  16 
T MIN DALPHA_INT_S_01_13_16 0.3793103448 #  11 /  29 
T MAX DALPHA_CYC_S_01_13_16 0.3793103448 #  11 /  29 
T MIN DALPHA_INT_S_01_14_17 0.3888888889 #  14 /  36 
T MAX DALPHA_CYC_S_01_14_17 0.3888888889 #   7 /  18 
T MIN DALPHA_INT_S_01_15_18 0.3684210526 #  49 / 133 
T MAX DALPHA_CYC_S_01_15_18 0.3684210526 #   7 /  19 
T MIN DALPHA_INT_S_01_16_19 0.4000000000 #  12 /  30 
T MAX DALPHA_CYC_S_01_16_19 0.4000000000 #   8 /  20 
T MIN DALPHA_INT_S_01_17_20 0.3809523810 #  16 /  42 
T MAX DALPHA_CYC_S_01_17_20 0.3809523810 #   8 /  21 
T MIN DALPHA_INT_S_01_02_79 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_79 0.3333333333 #  27 /  81 
T MIN DALPHA_INT_S_01_18_21 0.3846153846 #  15 /  39 
T MAX DALPHA_CYC_S_01_18_21 0.3846153846 #  15 /  39 
T MIN DALPHA_INT_S_01_19_22 0.3913043478 #  18 /  46 
T MAX DALPHA_CYC_S_01_19_22 0.3913043478 #   9 /  23 
T MIN DALPHA_INT_S_01_20_23 0.3750000000 #  51 / 136 
T MAX DALPHA_CYC_S_01_20_23 0.3750000000 #   9 /  24 
T MIN DALPHA_INT_S_01_21_24 0.4000000000 #  16 /  40 
T MAX DALPHA_CYC_S_01_21_24 0.4000000000 #  10 /  25 
T MIN DALPHA_INT_S_01_22_25 0.3846153846 #  20 /  52 
T MAX DALPHA_CYC_S_01_22_25 0.3846153846 #  10 /  26 
T MIN DALPHA_INT_S_01_23_26 0.3877551020 #  19 /  49 
T MAX DALPHA_CYC_S_01_23_26 0.3877551020 #  19 /  49 
T MIN DALPHA_INT_S_01_24_27 0.3928571429 #  22 /  56 
T MAX DALPHA_CYC_S_01_24_27 0.3928571429 #  11 /  28 
T MIN DALPHA_INT_S_01_25_28 0.3695652174 #  51 / 138 
T MAX DALPHA_CYC_S_01_25_28 0.3793103448 #  11 /  29 
T MIN DALPHA_INT_S_01_26_29 0.4000000000 #  20 /  50 
T MAX DALPHA_CYC_S_01_26_29 0.4000000000 #  12 /  30 
T MIN DALPHA_INT_S_01_27_30 0.3870967742 #  24 /  62 
T MAX DALPHA_CYC_S_01_27_30 0.3870967742 #  12 /  31 
T MIN DALPHA_INT_S_01_03_04 0.2857142857 #   2 /   7 
T MAX DALPHA_CYC_S_01_03_04 0.2857142857 #   2 /   7 
T MIN DALPHA_INT_S_01_28_31 0.3898305085 #  23 /  59 
T MAX DALPHA_CYC_S_01_28_31 0.3898305085 #  23 /  59 
T MIN DALPHA_INT_S_01_29_32 0.3939393939 #  26 /  66 
T MAX DALPHA_CYC_S_01_29_32 0.3939393939 #  13 /  33 
T MIN DALPHA_INT_S_01_30_33 0.3823529412 #  52 / 136 
T MAX DALPHA_CYC_S_01_30_33 0.3823529412 #  13 /  34 
T MIN DALPHA_INT_S_01_31_34 0.4000000000 #  24 /  60 
T MAX DALPHA_CYC_S_01_31_34 0.4000000000 #  14 /  35 
T MIN DALPHA_INT_S_01_32_35 0.3888888889 #  28 /  72 
T MAX DALPHA_CYC_S_01_32_35 0.3888888889 #  14 /  36 
T MIN DALPHA_INT_S_01_33_36 0.3913043478 #  27 /  69 
T MAX DALPHA_CYC_S_01_33_36 0.3913043478 #  27 /  69 
T MIN DALPHA_INT_S_01_34_37 0.3947368421 #  30 /  76 
T MAX DALPHA_CYC_S_01_34_37 0.3947368421 #  15 /  38 
T MIN DALPHA_INT_S_01_35_38 0.3823529412 #  52 / 136 
T MAX DALPHA_CYC_S_01_35_38 0.3846153846 #  15 /  39 
T MIN DALPHA_INT_S_01_36_39 0.4000000000 #  28 /  70 
T MAX DALPHA_CYC_S_01_36_39 0.4000000000 #  16 /  40 
T MIN DALPHA_INT_S_01_37_40 0.3902439024 #  32 /  82 
T MAX DALPHA_CYC_S_01_37_40 0.3902439024 #  16 /  41 
T MIN DALPHA_INT_S_01_03_05 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_05 0.5000000000 #   3 /   6 
T MIN DALPHA_INT_S_01_38_41 0.3924050633 #  31 /  79 
T MAX DALPHA_CYC_S_01_38_41 0.3924050633 #  31 /  79 
T MIN DALPHA_INT_S_01_39_42 0.3953488372 #  34 /  86 
T MAX DALPHA_CYC_S_01_39_42 0.3953488372 #  17 /  43 
T MIN DALPHA_INT_S_01_40_43 0.3851851852 #  52 / 135 
T MAX DALPHA_CYC_S_01_40_43 0.3863636364 #  17 /  44 
T MIN DALPHA_INT_S_01_41_44 0.4000000000 #  32 /  80 
T MAX DALPHA_CYC_S_01_41_44 0.4000000000 #  18 /  45 
T MIN DALPHA_INT_S_01_42_45 0.3913043478 #  36 /  92 
T MAX DALPHA_CYC_S_01_42_45 0.3913043478 #  18 /  46 
T MIN DALPHA_INT_S_01_43_46 0.3932584270 #  35 /  89 
T MAX DALPHA_CYC_S_01_43_46 0.3932584270 #  35 /  89 
T MIN DALPHA_INT_S_01_44_47 0.3958333333 #  38 /  96 
T MAX DALPHA_CYC_S_01_44_47 0.3958333333 #  19 /  48 
T MIN DALPHA_INT_S_01_45_48 0.3894736842 #  37 /  95 
T MAX DALPHA_CYC_S_01_45_48 0.3877551020 #  19 /  49 
T MIN DALPHA_INT_S_01_46_49 0.4000000000 #  36 /  90 
T MAX DALPHA_CYC_S_01_46_49 0.4000000000 #  20 /  50 
T MIN DALPHA_INT_S_01_47_50 0.3958333333 #  38 /  96 
T MAX DALPHA_CYC_S_01_47_50 0.3921568627 #  20 /  51 
T MIN DALPHA_INT_S_01_03_06 0.3333333333 #   3 /   9 
T MAX DALPHA_CYC_S_01_03_06 0.3333333333 #   3 /   9 
T MIN DALPHA_INT_S_01_48_51 0.3939393939 #  39 /  99 
T MAX DALPHA_CYC_S_01_48_51 0.3939393939 #  39 /  99 
T MIN DALPHA_INT_S_01_49_52 0.3979591837 #  39 /  98 
T MAX DALPHA_CYC_S_01_49_52 0.3962264151 #  21 /  53 
T MIN DALPHA_INT_S_01_50_53 0.3960396040 #  40 / 101 
T MAX DALPHA_CYC_S_01_50_53 0.3888888889 #  21 /  54 
T MIN DALPHA_INT_S_01_51_54 0.4000000000 #  40 / 100 
T MAX DALPHA_CYC_S_01_51_54 0.4000000000 #  22 /  55 
T MIN DALPHA_INT_S_01_52_55 0.3980582524 #  41 / 103 
T MAX DALPHA_CYC_S_01_52_55 0.3928571429 #  22 /  56 
T MIN DALPHA_INT_S_01_53_56 0.4040404040 #  40 /  99 
T MAX DALPHA_CYC_S_01_53_56 0.3859649123 #  22 /  57 
T MIN DALPHA_INT_S_01_54_57 0.4081632653 #  40 /  98 
T MAX DALPHA_CYC_S_01_54_57 0.3965517241 #  23 /  58 
T MIN DALPHA_INT_S_01_55_58 0.4059405941 #  41 / 101 
T MAX DALPHA_CYC_S_01_55_58 0.3898305085 #  23 /  59 
T MIN DALPHA_INT_S_01_56_59 0.4100000000 #  41 / 100 
T MAX DALPHA_CYC_S_01_56_59 0.4000000000 #  24 /  60 
T MIN DALPHA_INT_S_01_57_60 0.4117647059 #  42 / 102 
T MAX DALPHA_CYC_S_01_57_60 0.3934426230 #  24 /  61 
T MIN DALPHA_INT_S_01_02_11 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_11 0.3333333333 #   4 /  12 
T MIN DALPHA_INT_S_01_03_07 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_07 0.5000000000 #   4 /   8 
T MIN DALPHA_INT_S_01_58_61 0.4141414141 #  41 /  99 
T MAX DALPHA_CYC_S_01_58_61 0.3870967742 #  24 /  62 
T MIN DALPHA_INT_S_01_59_62 0.4183673469 #  41 /  98 
T MAX DALPHA_CYC_S_01_59_62 0.3968253968 #  25 /  63 
T MIN DALPHA_INT_S_01_60_63 0.4200000000 #  42 / 100 
T MAX DALPHA_CYC_S_01_60_63 0.3906250000 #  25 /  64 
T MIN DALPHA_INT_S_01_61_64 0.4226804124 #  41 /  97 
T MAX DALPHA_CYC_S_01_61_64 0.4000000000 #  26 /  65 
T MIN DALPHA_INT_S_01_62_65 0.4270833333 #  41 /  96 
T MAX DALPHA_CYC_S_01_62_65 0.3939393939 #  26 /  66 
T MIN DALPHA_INT_S_01_63_66 0.4285714286 #  42 /  98 
T MAX DALPHA_CYC_S_01_63_66 0.3880597015 #  26 /  67 
T MIN DALPHA_INT_S_01_64_67 0.4285714286 #  42 /  98 
T MAX DALPHA_CYC_S_01_64_67 0.3970588235 #  27 /  68 
T MIN DALPHA_INT_S_01_65_68 0.4343434343 #  43 /  99 
T MAX DALPHA_CYC_S_01_65_68 0.3913043478 #  27 /  69 
T MIN DALPHA_INT_S_01_66_69 0.4329896907 #  42 /  97 
T MAX DALPHA_CYC_S_01_66_69 0.4000000000 #  28 /  70 
T MIN DALPHA_INT_S_01_67_70 0.4375000000 #  42 /  96 
T MAX DALPHA_CYC_S_01_67_70 0.3943661972 #  28 /  71 
T MIN DALPHA_INT_S_01_03_08 0.3636363636 #   4 /  11 
T MAX DALPHA_CYC_S_01_03_08 0.3636363636 #   4 /  11 
T MIN DALPHA_INT_S_01_68_71 0.4343434343 #  43 /  99 
T MAX DALPHA_CYC_S_01_68_71 0.3888888889 #  28 /  72 
T MIN DALPHA_INT_S_01_69_72 0.4387755102 #  43 /  98 
T MAX DALPHA_CYC_S_01_69_72 0.3972602740 #  29 /  73 
T MIN DALPHA_INT_S_01_70_73 0.4444444444 #  44 /  99 
T MAX DALPHA_CYC_S_01_70_73 0.3918918919 #  29 /  74 
T MIN DALPHA_INT_S_01_71_74 0.4432989691 #  43 /  97 
T MAX DALPHA_CYC_S_01_71_74 0.4000000000 #  30 /  75 
T MIN DALPHA_INT_S_01_72_75 0.4479166667 #  43 /  96 
T MAX DALPHA_CYC_S_01_72_75 0.3947368421 #  30 /  76 
T MIN DALPHA_INT_S_01_73_76 0.4444444444 #  44 /  99 
T MAX DALPHA_CYC_S_01_73_76 0.3896103896 #  30 /  77 
T MIN DALPHA_INT_S_01_74_77 0.4489795918 #  44 /  98 
T MAX DALPHA_CYC_S_01_74_77 0.3974358974 #  31 /  78 
T MIN DALPHA_INT_S_01_75_78 0.4545454545 #  45 /  99 
T MAX DALPHA_CYC_S_01_75_78 0.3924050633 #  31 /  79 
T MIN DALPHA_INT_S_01_76_79 0.4500000000 #  45 / 100 
T MAX DALPHA_CYC_S_01_76_79 0.4000000000 #  32 /  80 
T MIN DALPHA_INT_S_01_77_80 0.4583333333 #  44 /  96 
T MAX DALPHA_CYC_S_01_77_80 0.3950617284 #  32 /  81 
T MIN DALPHA_INT_S_01_03_09 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_09 0.5000000000 #   5 /  10 
T MIN DALPHA_INT_S_01_78_81 0.4545454545 #  45 /  99 
T MAX DALPHA_CYC_S_01_78_81 0.3902439024 #  32 /  82 
T MIN DALPHA_INT_S_01_79_82 0.4591836735 #  45 /  98 
T MAX DALPHA_CYC_S_01_79_82 0.3975903614 #  33 /  83 
T MIN DALPHA_INT_S_01_02_06 0.2857142857 #   2 /   7 
T MAX DALPHA_CYC_S_01_02_06 0.2857142857 #   2 /   7 
T MIN DALPHA_INT_S_01_03_07 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_07 0.5000000000 #   4 /   8 
T MIN DALPHA_INT_S_01_04_08 0.3333333333 #   4 /  12 
T MAX DALPHA_CYC_S_01_04_08 0.3333333333 #   3 /   9 
T MIN DALPHA_INT_S_01_05_09 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_09 0.5000000000 #   5 /  10 
T MIN DALPHA_INT_S_01_06_10 0.3750000000 #   6 /  16 
T MAX DALPHA_CYC_S_01_06_10 0.3750000000 #   6 /  16 
T MIN DALPHA_INT_S_01_07_11 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_11 0.5000000000 #   6 /  12 
T MIN DALPHA_INT_S_01_08_12 0.4000000000 #   8 /  20 
T MAX DALPHA_CYC_S_01_08_12 0.4000000000 #   8 /  20 
T MIN DALPHA_INT_S_01_09_13 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_13 0.5000000000 #   7 /  14 
T MIN DALPHA_INT_S_01_03_10 0.3846153846 #   5 /  13 
T MAX DALPHA_CYC_S_01_03_10 0.3846153846 #   5 /  13 
T MIN DALPHA_INT_S_01_10_14 0.4166666667 #  10 /  24 
T MAX DALPHA_CYC_S_01_10_14 0.4166666667 #  10 /  24 
T MIN DALPHA_INT_S_01_11_15 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_11_15 0.5000000000 #   8 /  16 
T MIN DALPHA_INT_S_01_12_16 0.4285714286 #  12 /  28 
T MAX DALPHA_CYC_S_01_12_16 0.4285714286 #  12 /  28 
T MIN DALPHA_INT_S_01_13_17 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_13_17 0.5000000000 #   9 /  18 
T MIN DALPHA_INT_S_01_14_18 0.4375000000 #  14 /  32 
T MAX DALPHA_CYC_S_01_14_18 0.4375000000 #  14 /  32 
T MIN DALPHA_INT_S_01_15_19 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_15_19 0.5000000000 #  10 /  20 
T MIN DALPHA_INT_S_01_16_20 0.4444444444 #  16 /  36 
T MAX DALPHA_CYC_S_01_16_20 0.4444444444 #  16 /  36 
T MIN DALPHA_INT_S_01_17_21 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_17_21 0.5000000000 #  11 /  22 
T MIN DALPHA_INT_S_01_18_22 0.4500000000 #  18 /  40 
T MAX DALPHA_CYC_S_01_18_22 0.4500000000 #  18 /  40 
T MIN DALPHA_INT_S_01_19_23 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_19_23 0.5000000000 #  12 /  24 
T MIN DALPHA_INT_S_01_03_11 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_11 0.5000000000 #   6 /  12 
T MIN DALPHA_INT_S_01_20_24 0.4545454545 #  20 /  44 
T MAX DALPHA_CYC_S_01_20_24 0.4545454545 #  20 /  44 
T MIN DALPHA_INT_S_01_21_25 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_21_25 0.5000000000 #  13 /  26 
T MIN DALPHA_INT_S_01_22_26 0.4583333333 #  22 /  48 
T MAX DALPHA_CYC_S_01_22_26 0.4583333333 #  22 /  48 
T MIN DALPHA_INT_S_01_23_27 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_23_27 0.5000000000 #  14 /  28 
T MIN DALPHA_INT_S_01_24_28 0.4615384615 #  24 /  52 
T MAX DALPHA_CYC_S_01_24_28 0.4615384615 #  24 /  52 
T MIN DALPHA_INT_S_01_25_29 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_25_29 0.5000000000 #  15 /  30 
T MIN DALPHA_INT_S_01_26_30 0.4642857143 #  26 /  56 
T MAX DALPHA_CYC_S_01_26_30 0.4642857143 #  26 /  56 
T MIN DALPHA_INT_S_01_27_31 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_27_31 0.5000000000 #  16 /  32 
T MIN DALPHA_INT_S_01_28_32 0.4666666667 #  28 /  60 
T MAX DALPHA_CYC_S_01_28_32 0.4666666667 #  28 /  60 
T MIN DALPHA_INT_S_01_29_33 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_29_33 0.5000000000 #  17 /  34 
T MIN DALPHA_INT_S_01_03_12 0.4000000000 #   6 /  15 
T MAX DALPHA_CYC_S_01_03_12 0.4000000000 #   6 /  15 
T MIN DALPHA_INT_S_01_30_34 0.4687500000 #  30 /  64 
T MAX DALPHA_CYC_S_01_30_34 0.4687500000 #  30 /  64 
T MIN DALPHA_INT_S_01_31_35 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_31_35 0.5000000000 #  18 /  36 
T MIN DALPHA_INT_S_01_32_36 0.4705882353 #  32 /  68 
T MAX DALPHA_CYC_S_01_32_36 0.4705882353 #  32 /  68 
T MIN DALPHA_INT_S_01_33_37 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_33_37 0.5000000000 #  19 /  38 
T MIN DALPHA_INT_S_01_34_38 0.4722222222 #  34 /  72 
T MAX DALPHA_CYC_S_01_34_38 0.4722222222 #  34 /  72 
T MIN DALPHA_INT_S_01_35_39 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_35_39 0.5000000000 #  20 /  40 
T MIN DALPHA_INT_S_01_36_40 0.4736842105 #  36 /  76 
T MAX DALPHA_CYC_S_01_36_40 0.4736842105 #  36 /  76 
T MIN DALPHA_INT_S_01_37_41 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_37_41 0.5000000000 #  21 /  42 
T MIN DALPHA_INT_S_01_38_42 0.4750000000 #  38 /  80 
T MAX DALPHA_CYC_S_01_38_42 0.4750000000 #  38 /  80 
T MIN DALPHA_INT_S_01_39_43 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_39_43 0.5000000000 #  22 /  44 
T MIN DALPHA_INT_S_01_03_13 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_13 0.5000000000 #   7 /  14 
T MIN DALPHA_INT_S_01_40_44 0.4761904762 #  40 /  84 
T MAX DALPHA_CYC_S_01_40_44 0.4761904762 #  40 /  84 
T MIN DALPHA_INT_S_01_41_45 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_41_45 0.5000000000 #  23 /  46 
T MIN DALPHA_INT_S_01_42_46 0.4772727273 #  42 /  88 
T MAX DALPHA_CYC_S_01_42_46 0.4772727273 #  42 /  88 
T MIN DALPHA_INT_S_01_43_47 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_43_47 0.5000000000 #  24 /  48 
T MIN DALPHA_INT_S_01_44_48 0.4782608696 #  44 /  92 
T MAX DALPHA_CYC_S_01_44_48 0.4782608696 #  44 /  92 
T MIN DALPHA_INT_S_01_45_49 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_45_49 0.5000000000 #  25 /  50 
T MIN DALPHA_INT_S_01_46_50 0.4791666667 #  46 /  96 
T MAX DALPHA_CYC_S_01_46_50 0.4791666667 #  46 /  96 
T MIN DALPHA_INT_S_01_47_51 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_47_51 0.5000000000 #  26 /  52 
T MIN DALPHA_INT_S_01_48_52 0.4848484848 #  48 /  99 
T MAX DALPHA_CYC_S_01_48_52 0.4693877551 #  46 /  98 
T MIN DALPHA_INT_S_01_49_53 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_49_53 0.5000000000 #  27 /  54 
T MIN DALPHA_INT_S_01_03_14 0.4117647059 #   7 /  17 
T MAX DALPHA_CYC_S_01_03_14 0.4117647059 #   7 /  17 
T MIN DALPHA_INT_S_01_50_54 0.4901960784 #  25 /  51 
T MAX DALPHA_CYC_S_01_50_54 0.4545454545 #  25 /  55 
T MIN DALPHA_INT_S_01_51_55 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_51_55 0.5000000000 #  28 /  56 
T MIN DALPHA_INT_S_01_52_56 0.4905660377 #  26 /  53 
T MAX DALPHA_CYC_S_01_52_56 0.4561403509 #  26 /  57 
T MIN DALPHA_INT_S_01_53_57 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_53_57 0.5000000000 #  29 /  58 
T MIN DALPHA_INT_S_01_54_58 0.4909090909 #  27 /  55 
T MAX DALPHA_CYC_S_01_54_58 0.4576271186 #  27 /  59 
T MIN DALPHA_INT_S_01_55_59 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_55_59 0.5000000000 #  30 /  60 
T MIN DALPHA_INT_S_01_56_60 0.4912280702 #  28 /  57 
T MAX DALPHA_CYC_S_01_56_60 0.4590163934 #  28 /  61 
T MIN DALPHA_INT_S_01_57_61 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_57_61 0.5000000000 #  31 /  62 
T MIN DALPHA_INT_S_01_58_62 0.4915254237 #  29 /  59 
T MAX DALPHA_CYC_S_01_58_62 0.4603174603 #  29 /  63 
T MIN DALPHA_INT_S_01_59_63 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_59_63 0.5000000000 #  32 /  64 
T MIN DALPHA_INT_S_01_03_15 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_15 0.5000000000 #   8 /  16 
T MIN DALPHA_INT_S_01_60_64 0.4918032787 #  30 /  61 
T MAX DALPHA_CYC_S_01_60_64 0.4615384615 #  30 /  65 
T MIN DALPHA_INT_S_01_61_65 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_61_65 0.5000000000 #  33 /  66 
T MIN DALPHA_INT_S_01_62_66 0.4920634921 #  31 /  63 
T MAX DALPHA_CYC_S_01_62_66 0.4626865672 #  31 /  67 
T MIN DALPHA_INT_S_01_63_67 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_63_67 0.5000000000 #  34 /  68 
T MIN DALPHA_INT_S_01_64_68 0.4923076923 #  32 /  65 
T MAX DALPHA_CYC_S_01_64_68 0.4637681159 #  32 /  69 
T MIN DALPHA_INT_S_01_65_69 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_65_69 0.5000000000 #  35 /  70 
T MIN DALPHA_INT_S_01_66_70 0.4925373134 #  33 /  67 
T MAX DALPHA_CYC_S_01_66_70 0.4647887324 #  33 /  71 
T MIN DALPHA_INT_S_01_67_71 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_67_71 0.5000000000 #  36 /  72 
T MIN DALPHA_INT_S_01_68_72 0.4927536232 #  34 /  69 
T MAX DALPHA_CYC_S_01_68_72 0.4657534247 #  34 /  73 
T MIN DALPHA_INT_S_01_69_73 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_69_73 0.5000000000 #  37 /  74 
T MIN DALPHA_INT_S_01_03_16 0.4210526316 #   8 /  19 
T MAX DALPHA_CYC_S_01_03_16 0.4210526316 #   8 /  19 
T MIN DALPHA_INT_S_01_70_74 0.4929577465 #  35 /  71 
T MAX DALPHA_CYC_S_01_70_74 0.4666666667 #  35 /  75 
T MIN DALPHA_INT_S_01_71_75 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_71_75 0.5000000000 #  38 /  76 
T MIN DALPHA_INT_S_01_72_76 0.4931506849 #  36 /  73 
T MAX DALPHA_CYC_S_01_72_76 0.4675324675 #  36 /  77 
T MIN DALPHA_INT_S_01_73_77 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_73_77 0.5000000000 #  39 /  78 
T MIN DALPHA_INT_S_01_74_78 0.4933333333 #  37 /  75 
T MAX DALPHA_CYC_S_01_74_78 0.4683544304 #  37 /  79 
T MIN DALPHA_INT_S_01_75_79 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_75_79 0.5000000000 #  40 /  80 
T MIN DALPHA_INT_S_01_76_80 0.4935064935 #  38 /  77 
T MAX DALPHA_CYC_S_01_76_80 0.4691358025 #  38 /  81 
T MIN DALPHA_INT_S_01_77_81 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_77_81 0.5000000000 #  41 /  82 
T MIN DALPHA_INT_S_01_78_82 0.4936708861 #  39 /  79 
T MAX DALPHA_CYC_S_01_78_82 0.4698795181 #  39 /  83 
T MIN DALPHA_INT_S_01_79_83 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_79_83 0.5000000000 #  42 /  84 
T MIN DALPHA_INT_S_01_02_12 0.3076923077 #   4 /  13 
T MAX DALPHA_CYC_S_01_02_12 0.3076923077 #   4 /  13 
T MIN DALPHA_INT_S_01_03_17 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_17 0.5000000000 #   9 /  18 
T MIN DALPHA_INT_S_01_02_07 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_07 0.3333333333 #   3 /   9 
T MIN DALPHA_INT_S_01_03_08 0.3636363636 #   4 /  11 
T MAX DALPHA_CYC_S_01_03_08 0.3636363636 #   4 /  11 
T MIN DALPHA_INT_S_01_04_09 0.4000000000 #   2 /   5 
T MAX DALPHA_CYC_S_01_04_09 0.4000000000 #   4 /  10 
T MIN DALPHA_INT_S_01_05_10 0.3333333333 #   5 /  15 
T MAX DALPHA_CYC_S_01_05_10 0.3333333333 #   4 /  12 
T MIN DALPHA_INT_S_01_06_11 0.4166666667 #   5 /  12 
T MAX DALPHA_CYC_S_01_06_11 0.4166666667 #   5 /  12 
T MIN DALPHA_INT_S_01_07_12 0.3750000000 #   6 /  16 
T MAX DALPHA_CYC_S_01_07_12 0.3750000000 #   6 /  16 
T MIN DALPHA_INT_S_01_08_13 0.4285714286 #   6 /  14 
T MAX DALPHA_CYC_S_01_08_13 0.4285714286 #   6 /  14 
T MIN DALPHA_INT_S_01_09_14 0.4000000000 #   8 /  20 
T MAX DALPHA_CYC_S_01_09_14 0.4000000000 #   6 /  15 
T MIN DALPHA_INT_S_01_10_15 0.4000000000 #  10 /  25 
T MAX DALPHA_CYC_S_01_10_15 0.4000000000 #  10 /  25 
T MIN DALPHA_INT_S_01_11_16 0.4117647059 #  14 /  34 
T MAX DALPHA_CYC_S_01_11_16 0.4117647059 #   7 /  17 
T MIN DALPHA_INT_S_01_03_18 0.4285714286 #   9 /  21 
T MAX DALPHA_CYC_S_01_03_18 0.4285714286 #   9 /  21 
T MIN DALPHA_INT_S_01_12_17 0.3846153846 #  35 /  91 
T MAX DALPHA_CYC_S_01_12_17 0.3846153846 #  10 /  26 
T MIN DALPHA_INT_S_01_13_18 0.4210526316 #  16 /  38 
T MAX DALPHA_CYC_S_01_13_18 0.4210526316 #   8 /  19 
T MIN DALPHA_INT_S_01_14_19 0.4000000000 #  12 /  30 
T MAX DALPHA_CYC_S_01_14_19 0.4000000000 #   8 /  20 
T MIN DALPHA_INT_S_01_15_20 0.4285714286 #  12 /  28 
T MAX DALPHA_CYC_S_01_15_20 0.4285714286 #   9 /  21 
T MIN DALPHA_INT_S_01_16_21 0.4090909091 #  18 /  44 
T MAX DALPHA_CYC_S_01_16_21 0.4090909091 #   9 /  22 
T MIN DALPHA_INT_S_01_17_22 0.4102564103 #  16 /  39 
T MAX DALPHA_CYC_S_01_17_22 0.4102564103 #  16 /  39 
T MIN DALPHA_INT_S_01_18_23 0.4166666667 #  20 /  48 
T MAX DALPHA_CYC_S_01_18_23 0.4166666667 #  10 /  24 
T MIN DALPHA_INT_S_01_19_24 0.4000000000 #  18 /  45 
T MAX DALPHA_CYC_S_01_19_24 0.4000000000 #  10 /  25 
T MIN DALPHA_INT_S_01_20_25 0.4230769231 #  22 /  52 
T MAX DALPHA_CYC_S_01_20_25 0.4230769231 #  11 /  26 
T MIN DALPHA_INT_S_01_21_26 0.4074074074 #  22 /  54 
T MAX DALPHA_CYC_S_01_21_26 0.4074074074 #  11 /  27 
T MIN DALPHA_INT_S_01_03_19 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_19 0.5000000000 #  10 /  20 
T MIN DALPHA_INT_S_01_22_27 0.4285714286 #  18 /  42 
T MAX DALPHA_CYC_S_01_22_27 0.4285714286 #  12 /  28 
T MIN DALPHA_INT_S_01_23_28 0.4137931034 #  24 /  58 
T MAX DALPHA_CYC_S_01_23_28 0.4137931034 #  12 /  29 
T MIN DALPHA_INT_S_01_24_29 0.4150943396 #  22 /  53 
T MAX DALPHA_CYC_S_01_24_29 0.4150943396 #  22 /  53 
T MIN DALPHA_INT_S_01_25_30 0.4193548387 #  26 /  62 
T MAX DALPHA_CYC_S_01_25_30 0.4193548387 #  13 /  31 
T MIN DALPHA_INT_S_01_26_31 0.4057971014 #  56 / 138 
T MAX DALPHA_CYC_S_01_26_31 0.4062500000 #  13 /  32 
T MIN DALPHA_INT_S_01_27_32 0.4242424242 #  28 /  66 
T MAX DALPHA_CYC_S_01_27_32 0.4242424242 #  14 /  33 
T MIN DALPHA_INT_S_01_28_33 0.4117647059 #  28 /  68 
T MAX DALPHA_CYC_S_01_28_33 0.4117647059 #  14 /  34 
T MIN DALPHA_INT_S_01_29_34 0.4285714286 #  24 /  56 
T MAX DALPHA_CYC_S_01_29_34 0.4285714286 #  15 /  35 
T MIN DALPHA_INT_S_01_30_35 0.4166666667 #  30 /  72 
T MAX DALPHA_CYC_S_01_30_35 0.4166666667 #  15 /  36 
T MIN DALPHA_INT_S_01_31_36 0.4179104478 #  28 /  67 
T MAX DALPHA_CYC_S_01_31_36 0.4179104478 #  28 /  67 
T MIN DALPHA_INT_S_01_03_20 0.4347826087 #  10 /  23 
T MAX DALPHA_CYC_S_01_03_20 0.4347826087 #  10 /  23 
T MIN DALPHA_INT_S_01_32_37 0.4210526316 #  32 /  76 
T MAX DALPHA_CYC_S_01_32_37 0.4210526316 #  16 /  38 
T MIN DALPHA_INT_S_01_33_38 0.4087591241 #  56 / 137 
T MAX DALPHA_CYC_S_01_33_38 0.4102564103 #  16 /  39 
T MIN DALPHA_INT_S_01_34_39 0.4250000000 #  34 /  80 
T MAX DALPHA_CYC_S_01_34_39 0.4250000000 #  17 /  40 
T MIN DALPHA_INT_S_01_35_40 0.4146341463 #  34 /  82 
T MAX DALPHA_CYC_S_01_35_40 0.4146341463 #  17 /  41 
T MIN DALPHA_INT_S_01_36_41 0.4285714286 #  30 /  70 
T MAX DALPHA_CYC_S_01_36_41 0.4285714286 #  18 /  42 
T MIN DALPHA_INT_S_01_37_42 0.4186046512 #  36 /  86 
T MAX DALPHA_CYC_S_01_37_42 0.4186046512 #  18 /  43 
T MIN DALPHA_INT_S_01_38_43 0.4197530864 #  34 /  81 
T MAX DALPHA_CYC_S_01_38_43 0.4197530864 #  34 /  81 
T MIN DALPHA_INT_S_01_39_44 0.4222222222 #  38 /  90 
T MAX DALPHA_CYC_S_01_39_44 0.4222222222 #  19 /  45 
T MIN DALPHA_INT_S_01_40_45 0.4117647059 #  56 / 136 
T MAX DALPHA_CYC_S_01_40_45 0.4130434783 #  19 /  46 
T MIN DALPHA_INT_S_01_41_46 0.4255319149 #  40 /  94 
T MAX DALPHA_CYC_S_01_41_46 0.4255319149 #  20 /  47 
T MIN DALPHA_INT_S_01_03_21 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_21 0.5000000000 #  11 /  22 
T MIN DALPHA_INT_S_01_42_47 0.4166666667 #  40 /  96 
T MAX DALPHA_CYC_S_01_42_47 0.4166666667 #  20 /  48 
T MIN DALPHA_INT_S_01_43_48 0.4285714286 #  36 /  84 
T MAX DALPHA_CYC_S_01_43_48 0.4285714286 #  21 /  49 
T MIN DALPHA_INT_S_01_44_49 0.4210526316 #  40 /  95 
T MAX DALPHA_CYC_S_01_44_49 0.4200000000 #  21 /  50 
T MIN DALPHA_INT_S_01_45_50 0.4210526316 #  40 /  95 
T MAX DALPHA_CYC_S_01_45_50 0.4210526316 #  40 /  95 
T MIN DALPHA_INT_S_01_46_51 0.4255319149 #  40 /  94 
T MAX DALPHA_CYC_S_01_46_51 0.4230769231 #  22 /  52 
T MIN DALPHA_INT_S_01_47_52 0.4183673469 #  41 /  98 
T MAX DALPHA_CYC_S_01_47_52 0.4150943396 #  22 /  53 
T MIN DALPHA_INT_S_01_48_53 0.4270833333 #  41 /  96 
T MAX DALPHA_CYC_S_01_48_53 0.4259259259 #  23 /  54 
T MIN DALPHA_INT_S_01_49_54 0.4242424242 #  42 /  99 
T MAX DALPHA_CYC_S_01_49_54 0.4181818182 #  23 /  55 
T MIN DALPHA_INT_S_01_50_55 0.4285714286 #  42 /  98 
T MAX DALPHA_CYC_S_01_50_55 0.4285714286 #  24 /  56 
T MIN DALPHA_INT_S_01_51_56 0.4257425743 #  43 / 101 
T MAX DALPHA_CYC_S_01_51_56 0.4210526316 #  24 /  57 
T MIN DALPHA_INT_S_01_03_22 0.4400000000 #  11 /  25 
T MAX DALPHA_CYC_S_01_03_22 0.4400000000 #  11 /  25 
T MIN DALPHA_INT_S_01_52_57 0.4300000000 #  43 / 100 
T MAX DALPHA_CYC_S_01_52_57 0.4137931034 #  24 /  58 
T MIN DALPHA_INT_S_01_53_58 0.4271844660 #  44 / 103 
T MAX DALPHA_CYC_S_01_53_58 0.4237288136 #  25 /  59 
T MIN DALPHA_INT_S_01_55_60 0.4285714286 #  45 / 105 
T MAX DALPHA_CYC_S_01_55_60 0.4262295082 #  26 /  61 
T MIN DALPHA_INT_S_01_56_61 0.4324324324 #  48 / 111 
T MAX DALPHA_CYC_S_01_56_61 0.4193548387 #  26 /  62 
T MIN DALPHA_INT_S_01_57_62 0.4285714286 #  48 / 112 
T MAX DALPHA_CYC_S_01_57_62 0.4285714286 #  27 /  63 
T MIN DALPHA_INT_S_01_58_63 0.4260869565 #  49 / 115 
T MAX DALPHA_CYC_S_01_58_63 0.4218750000 #  27 /  64 
T MIN DALPHA_INT_S_01_59_64 0.4311926606 #  47 / 109 
T MAX DALPHA_CYC_S_01_59_64 0.4153846154 #  27 /  65 
T MIN DALPHA_INT_S_01_60_65 0.4351851852 #  47 / 108 
T MAX DALPHA_CYC_S_01_60_65 0.4242424242 #  28 /  66 
T MIN DALPHA_INT_S_01_61_66 0.4324324324 #  48 / 111 
T MAX DALPHA_CYC_S_01_61_66 0.4179104478 #  28 /  67 
T MIN DALPHA_INT_S_01_03_23 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_23 0.5000000000 #  12 /  24 
T MIN DALPHA_INT_S_01_62_67 0.4363636364 #  48 / 110 
T MAX DALPHA_CYC_S_01_62_67 0.4264705882 #  29 /  68 
T MIN DALPHA_INT_S_01_63_68 0.4423076923 #  46 / 104 
T MAX DALPHA_CYC_S_01_63_68 0.4202898551 #  29 /  69 
T MIN DALPHA_INT_S_01_64_69 0.4392523364 #  47 / 107 
T MAX DALPHA_CYC_S_01_64_69 0.4285714286 #  30 /  70 
T MIN DALPHA_INT_S_01_65_70 0.4500000000 #  45 / 100 
T MAX DALPHA_CYC_S_01_65_70 0.4225352113 #  30 /  71 
T MIN DALPHA_INT_S_01_66_71 0.4500000000 #  45 / 100 
T MAX DALPHA_CYC_S_01_66_71 0.4166666667 #  30 /  72 
T MIN DALPHA_INT_S_01_67_72 0.4466019417 #  46 / 103 
T MAX DALPHA_CYC_S_01_67_72 0.4246575342 #  31 /  73 
T MIN DALPHA_INT_S_01_68_73 0.4509803922 #  46 / 102 
T MAX DALPHA_CYC_S_01_68_73 0.4189189189 #  31 /  74 
T MIN DALPHA_INT_S_01_69_74 0.4476190476 #  47 / 105 
T MAX DALPHA_CYC_S_01_69_74 0.4266666667 #  32 /  75 
T MIN DALPHA_INT_S_01_70_75 0.4519230769 #  47 / 104 
T MAX DALPHA_CYC_S_01_70_75 0.4210526316 #  32 /  76 
T MIN DALPHA_INT_S_01_71_76 0.4485981308 #  48 / 107 
T MAX DALPHA_CYC_S_01_71_76 0.4285714286 #  33 /  77 
T MIN DALPHA_INT_S_01_03_24 0.4444444444 #  12 /  27 
T MAX DALPHA_CYC_S_01_03_24 0.4444444444 #  12 /  27 
T MIN DALPHA_INT_S_01_72_77 0.4528301887 #  48 / 106 
T MAX DALPHA_CYC_S_01_72_77 0.4230769231 #  33 /  78 
T MIN DALPHA_INT_S_01_73_78 0.4537037037 #  49 / 108 
T MAX DALPHA_CYC_S_01_73_78 0.4177215190 #  33 /  79 
T MIN DALPHA_INT_S_01_74_79 0.4537037037 #  49 / 108 
T MAX DALPHA_CYC_S_01_74_79 0.4250000000 #  34 /  80 
T MIN DALPHA_INT_S_01_75_80 0.4607843137 #  47 / 102 
T MAX DALPHA_CYC_S_01_75_80 0.4197530864 #  34 /  81 
T MIN DALPHA_INT_S_01_76_81 0.4571428571 #  48 / 105 
T MAX DALPHA_CYC_S_01_76_81 0.4268292683 #  35 /  82 
T MIN DALPHA_INT_S_01_77_82 0.4615384615 #  48 / 104 
T MAX DALPHA_CYC_S_01_77_82 0.4216867470 #  35 /  83 
T MIN DALPHA_INT_S_01_78_83 0.4579439252 #  49 / 107 
T MAX DALPHA_CYC_S_01_78_83 0.4285714286 #  36 /  84 
T MIN DALPHA_INT_S_01_79_84 0.4622641509 #  49 / 106 
T MAX DALPHA_CYC_S_01_79_84 0.4235294118 #  36 /  85 
T MIN DALPHA_INT_S_01_02_08 0.3333333333 #   1 /   3 
T MAX DALPHA_CYC_S_01_02_08 0.3333333333 #   3 /   9 
T MIN DALPHA_INT_S_01_03_09 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_09 0.5000000000 #   5 /  10 
T MIN DALPHA_INT_S_01_03_25 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_03_25 0.5000000000 #  13 /  26 
T MIN DALPHA_INT_S_01_04_10 0.3636363636 #   4 /  11 
T MAX DALPHA_CYC_S_01_04_10 0.3636363636 #   4 /  11 
T MIN DALPHA_INT_S_01_05_11 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_05_11 0.5000000000 #   6 /  12 
T MIN DALPHA_INT_S_01_06_12 0.3333333333 #   6 /  18 
T MAX DALPHA_CYC_S_01_06_12 0.3333333333 #   6 /  18 
T MIN DALPHA_INT_S_01_07_13 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_07_13 0.5000000000 #   7 /  14 
T MIN DALPHA_INT_S_01_08_14 0.3636363636 #   8 /  22 
T MAX DALPHA_CYC_S_01_08_14 0.3636363636 #   8 /  22 
T MIN DALPHA_INT_S_01_09_15 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_09_15 0.5000000000 #   8 /  16 
T MIN DALPHA_INT_S_01_10_16 0.3846153846 #  10 /  26 
T MAX DALPHA_CYC_S_01_10_16 0.3846153846 #  10 /  26 
T MIN DALPHA_INT_S_01_11_17 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_11_17 0.5000000000 #   9 /  18 
T MIN DALPHA_INT_S_01_12_18 0.4000000000 #  12 /  30 
T MAX DALPHA_CYC_S_01_12_18 0.4000000000 #  12 /  30 
T MIN DALPHA_INT_S_01_13_19 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_13_19 0.5000000000 #  10 /  20 
T MIN DALPHA_INT_S_01_03_26 0.4482758621 #  13 /  29 
T MAX DALPHA_CYC_S_01_03_26 0.4482758621 #  13 /  29 
T MIN DALPHA_INT_S_01_14_20 0.4117647059 #  14 /  34 
T MAX DALPHA_CYC_S_01_14_20 0.4117647059 #  14 /  34 
T MIN DALPHA_INT_S_01_15_21 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_15_21 0.5000000000 #  11 /  22 
T MIN DALPHA_INT_S_01_16_22 0.4210526316 #  16 /  38 
T MAX DALPHA_CYC_S_01_16_22 0.4210526316 #  16 /  38 
T MIN DALPHA_INT_S_01_17_23 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_17_23 0.5000000000 #  12 /  24 
T MIN DALPHA_INT_S_01_18_24 0.4285714286 #  18 /  42 
T MAX DALPHA_CYC_S_01_18_24 0.4285714286 #  18 /  42 
T MIN DALPHA_INT_S_01_19_25 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_19_25 0.5000000000 #  13 /  26 
T MIN DALPHA_INT_S_01_20_26 0.4347826087 #  20 /  46 
T MAX DALPHA_CYC_S_01_20_26 0.4347826087 #  20 /  46 
T MIN DALPHA_INT_S_01_21_27 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_21_27 0.5000000000 #  14 /  28 
T MIN DALPHA_INT_S_01_22_28 0.4400000000 #  22 /  50 
T MAX DALPHA_CYC_S_01_22_28 0.4400000000 #  22 /  50 
T MIN DALPHA_INT_S_01_23_29 0.5000000000 #   1 /   2 
T MAX DALPHA_CYC_S_01_23_29 0.5000000000 #  15 /  30 

